Shifted and Squeezed 8-bit Floating Point format for Low-Precision Training of Deep Neural Networks

Training with larger number of parameters while keeping fast iterations is an increasingly adopted strategy and trend for developing better performing Deep Neural Network (DNN) models. This necessitates increased memory footprint and computational requirements for training. Here we introduce a novel methodology for training deep neural networks using 8-bit floating point (FP8) numbers. Reduced bit precision allows for a larger effective memory and increased computational speed. We name this method Shifted and Squeezed FP8 (S2FP8). We show that, unlike previous 8-bit precision training methods, the proposed method works out-of-the-box for representative models: ResNet-50, Transformer and NCF. The method can maintain model accuracy without requiring fine-tuning loss scaling parameters or keeping certain layers in single precision. We introduce two learnable statistics of the DNN tensors - shifted and squeezed factors that are used to optimally adjust the range of the tensors in 8-bits, thus minimizing the loss in information due to quantization.

==> data/c10_rn20_alphabeta/alpha.dat <==
Step	Value
1	8.95717144
101	7.088160038
201	6.604580879
301	5.631403923
401	5.822516918
501	5.840529919
601	5.946299076
701	5.944593906
801	5.901113987
901	5.5748353
1001	5.432897568
1101	5.380278587
1201	5.436382294
1301	5.333019733
1401	5.329328537
1501	5.375097752
1601	5.347408772
1701	5.118206024
1801	5.237528324
1901	5.272830486
2001	5.304078579
2101	5.282767296
2201	5.038849354
2301	4.831496716
2401	5.027855396
2501	5.012971401
2601	5.026364803
2701	4.98184824
2801	4.986381531
2901	4.883014679
3001	4.833384037
3101	4.7228055
3201	4.732772827
3301	4.615329742
3401	4.728466511
3501	4.66463232
3601	4.602185249
3701	4.650872707
3801	4.579792976
3901	4.61939621
3908	4.635017872
4008	4.58384037
4108	4.495691776
4208	4.536883354
4308	4.485973358
4408	4.409243584
4508	4.463628769
4608	4.523013115
4708	4.555551529
4808	4.558353901
4908	4.481526852
5008	4.576292992
5108	4.549993515
5208	4.529279709
5308	4.491554737
5408	4.543326855
5508	4.478728771
5608	4.641303062
5708	4.642014027
5808	4.586022854
5908	4.51498127
6008	4.467101097
6108	4.445379257
6208	4.530331135
6308	4.49584198
6408	4.642757893
6508	4.700055599
6608	4.674834251
6708	4.725131035
6808	4.892950535
6908	4.826963902
7008	4.836556911
7108	4.807081223
7208	4.696163654
7308	4.740924358
7408	4.910587311
7508	5.038318634
7608	4.977651119
7708	4.885752678
7808	4.945713043
7815	4.951855183
7915	4.974119663
8015	4.910527229
8115	4.851103306
8215	4.86433506
8315	4.780390263
8415	4.824426651
8515	4.816400528
8615	4.777278423
8715	4.652775288
8815	4.692119598
8915	4.729718685
9015	4.774927139
9115	4.851741791
9215	4.733208179
9315	4.735728741
9415	4.690168381
9515	4.696371078
9615	4.791164875
9715	4.729137897
9815	4.644925117
9915	4.660382748
10015	4.693052769
10115	4.780051231
10215	4.622456551
10315	4.760891914
10415	4.837292671
10515	4.903844357
10615	4.797873497
10715	4.827105045
10815	4.955006123
10915	5.010966301
11015	4.958068848
11115	4.930098057
11215	4.913036346
11315	4.908141136
11415	4.889597416
11515	4.983575821
11615	5.012431622
11715	4.996629238
11722	5.001247406
11822	5.039450645
11922	5.00847435
12022	4.906069279
12122	4.874558449
12222	4.876774311
12322	5.016067028
12422	4.840177059
12522	4.963577747
12622	4.918421745
12722	4.977739811
12822	4.840810299
12922	4.97717905
13022	4.901556492
13122	5.041454792
13222	4.924120903
13322	4.797513485
13422	4.839570045
13522	4.894192219
13622	4.919828892
13722	4.959436417
13822	4.85613203
13922	4.886900902
14022	4.851423264
14122	4.899332523
14222	4.944904804
14322	4.964291096
14422	4.84171629
14522	5.024237633
14622	5.065936089
14722	5.079195976
14822	5.034193516
14922	4.972486973
15022	4.949907303
15122	4.976080894
15222	4.939352512
15322	4.987087727
15422	5.027261734
15522	4.932663441
15622	5.030109406
15629	5.043282032
15729	5.021037579
15829	5.059420586
15929	4.828804493
16029	4.888298988
16129	4.898052216
16229	4.897572041
16329	4.98586607
16429	4.948019981
16529	4.934919834
16629	4.7456007
16729	4.888622761
16829	5.020020485
16929	4.910440922
17029	5.044874191
17129	5.095217705
17229	4.989079952
17329	4.944962025
17429	4.948757648
17529	5.071507931
17629	5.11787653
17729	5.18211937
17829	5.125250816
17929	5.061197281
18029	5.194190025
18129	5.089331627
18229	5.200648308
18329	5.138878822
18429	5.270586967
18529	5.265724659
18629	5.254649162
18729	5.178747177
18829	5.187315941
18929	5.23294735
19029	5.323311806
19129	5.331889629
19229	5.286103249
19329	5.205062866
19429	5.218101025
19529	5.168722153
19536	5.138314724
19636	5.203653812
19736	5.134171486
19836	4.987089634
19936	5.081310749
20036	5.06023407
20136	4.945420265
20236	5.102357388
20336	5.070699215
20436	5.099909306
20536	5.019515038
20636	4.947227001
20736	4.932417393
20836	5.093986034
20936	5.060512543
21036	5.098448277
21136	5.041373253
21236	5.12043047
21336	5.095460415
21436	5.079743385
21536	4.968701839
21636	5.070948601
21736	5.117502689
21836	5.033112049
21936	4.979022503
22036	5.026401997
22136	4.982505322
22236	5.011774063
22336	4.921730042
22436	5.008122444
22536	5.017915726
22636	5.022826195
22736	5.122443199
22836	5.1072855
22936	5.066121101
23036	5.013370514
23136	5.030636311
23236	5.141085625
23336	5.080424309
23436	5.048036575
23443	5.06392765
23543	5.074260235
23643	5.003912449
23743	5.085549831
23843	5.099397659
23943	5.035048962
24043	5.145903111
24143	5.158747196
24243	5.259458542
24343	5.157519341
24443	5.117744446
24543	5.124112606
24643	5.142430305
24743	5.098202705
24843	4.994040012
24943	5.144628048
25043	5.190223694
25143	5.030468941
25243	5.021481037
25343	5.063344002
25443	5.030076981
25543	4.974480152
25643	5.00652504
25743	4.992181301
25843	5.06930542
25943	5.002000809
26043	5.021197319
26143	4.938024521
26243	4.972022057
26343	5.026052475
26443	4.971619129
26543	4.919534683
26643	5.018148899
26743	5.139540672
26843	5.074649334
26943	5.114935398
27043	5.150407791
27143	5.127206802
27243	5.132811546
27343	5.057608128
27350	5.048409939
27450	5.149071217
27550	5.052974224
27650	5.001961708
27750	4.927545071
27850	4.798958302
27950	4.811842442
28050	4.745539665
28150	4.725183964
28250	4.83318758
28350	4.770065784
28450	4.766079903
28550	4.77779007
28650	4.70178175
28750	4.727761269
28850	4.720335484
28950	4.697697639
29050	4.852042675
29150	4.784350395
29250	4.887665749
29350	4.950982571
29450	4.925515652
29550	4.931725502
29650	4.810132027
29750	4.945582867
29850	4.905474663
29950	4.943608761
30050	4.934397221
30150	4.898632526
30250	4.893709183
30350	5.027345657
30450	5.086580276
30550	5.16385603
30650	5.010107994
30750	5.041183949
30850	5.011954784
30950	5.048992634
31050	4.992651463
31150	5.203952789
31250	5.059242249
31257	5.024755478
31357	5.076032639
31457	5.075241566
31557	4.962281704
31657	4.987184525
31757	4.935792446
31857	5.08813858
31957	5.094233036
32057	5.096064568
32157	5.099986553
32257	5.143360138
32357	4.990347385
32457	4.957339287
32557	4.863574028
32657	4.928936005
32757	4.906392574
32857	4.93216753
32957	4.984163284
33057	5.007004738
33157	5.017251492
33257	4.871794701
33357	4.856481552
33457	4.890511036
33557	4.872715473
33657	4.735389709
33757	4.769056797
33857	4.813392639
33957	4.884649754
34057	4.842065811
34157	4.873830795
34257	4.949154854
34357	4.889212608
34457	4.782961845
34557	4.814457417
34657	4.807172775
34757	4.842404366
34857	4.767905235
34957	4.772536755
35057	4.821527958
35157	4.935884953
35164	4.923483849
35264	4.820402622
35364	4.864019394
35464	4.782664776
35564	4.798791885
35664	4.751674652
35764	4.809006691
35864	4.833846092
35964	4.841227055
36064	4.919955254
36164	4.79599762
36264	4.815998554
36364	4.931535721
36464	4.950018883
36564	4.706154346
36664	4.757559299
36764	4.889356136
36864	4.809728622
36964	4.943672657
37064	4.835012913
37164	4.882416248
37264	4.963188171
37364	4.954261303
37464	4.731395245
37564	4.66348362
37664	4.729634285
37764	4.651312351
37864	4.756296635
37964	4.786325932
38064	4.801868916
38164	4.766187191
38264	4.73081255
38364	4.707671642
38464	4.62638998
38564	4.504846096
38664	4.528294086
38764	4.487533092
38864	4.542039871
38964	4.641680241
39064	4.655506611
39071	4.650641441
39171	4.66580677
39271	4.652065277
39371	4.65239954
39471	4.65842247
39571	4.666611195
39671	4.657577991
39771	4.658915043
39871	4.672638893
39971	4.662653446
40071	4.662672043
40171	4.66598177
40271	4.663181782
40371	4.656487465
40471	4.652957439
40571	4.653378487
40671	4.64266777
40771	4.644814014
40871	4.641020775
40971	4.652580261
41071	4.645244598
41171	4.651525497
41271	4.647994518
41371	4.646298409
41471	4.660203934
41571	4.652740002
41671	4.638865471
41771	4.646428108
41871	4.636297226
41971	4.639055252
42071	4.650959969
42171	4.647626877
42271	4.640151501
42371	4.6460042
42471	4.618767738
42571	4.627381325
42671	4.617585182
42771	4.620296001
42871	4.617368698
42971	4.632579803
42978	4.626856327
43078	4.631490707
43178	4.642586231
43278	4.625769615
43378	4.630782127
43478	4.630680561
43578	4.615084171
43678	4.61359024
43778	4.60254097
43878	4.614248276
43978	4.616719723
44078	4.612677097
44178	4.628579617
44278	4.629796982
44378	4.62818718
44478	4.636759758
44578	4.623012543
44678	4.640776634
44778	4.653848648
44878	4.663398266
44978	4.67318964
45078	4.663732052
45178	4.664745331
45278	4.634274006
45378	4.653924465
45478	4.641311646
45578	4.645699978
45678	4.626605511
45778	4.637397289
45878	4.665837765
45978	4.669067383
46078	4.651904106
46178	4.655987263
46278	4.656964302
46378	4.644052505
46478	4.644961834
46578	4.611058235
46678	4.632203579
46778	4.634748936
46878	4.618339062
46885	4.61431551
46985	4.618541241
47085	4.626334667
47185	4.62921524
47285	4.648077488
47385	4.637613297
47485	4.627118587
47585	4.632009506
47685	4.613761902
47785	4.637468815
47885	4.648757458
47985	4.680702686
48085	4.673348904
48185	4.686101913
48285	4.689360619
48385	4.686365604
48485	4.698011875
48585	4.675193787
48685	4.661832333
48785	4.657716751
48885	4.689553738
48985	4.687530518
49085	4.68362236
49185	4.664518833
49285	4.651268005
49385	4.664517403
49485	4.681502342
49585	4.66880703
49685	4.660992622
49785	4.682673931
49885	4.658594131
49985	4.675047398
50085	4.674520016
50185	4.672703266
50285	4.694878101
50385	4.684670448
50485	4.686809063
50585	4.669945717
50685	4.670276165
50785	4.664876938
50792	4.668548107
50892	4.709822655
50992	4.677221775
51092	4.70200634
51192	4.725196362
51292	4.691534519
51392	4.692212105
51492	4.742259502
51592	4.713083267
51692	4.753135204
51792	4.730554581
51892	4.723925114
51992	4.734673977
52092	4.698935032
52192	4.711689949
52292	4.717669487
52392	4.723827839
52492	4.720268726
52592	4.72491312
52692	4.718396187
52792	4.738717079
52892	4.73582077
52992	4.721813202
53092	4.709983349
53192	4.717381954
53292	4.708196163
53392	4.704069614
53492	4.704497814
53592	4.714855671
53692	4.744932175
53792	4.731575966
53892	4.712213516
53992	4.719387531
54092	4.700742245
54192	4.709359646
54292	4.698923588
54392	4.713426113
54492	4.723240376
54592	4.748934746
54692	4.723680019
54699	4.723550797
54799	4.699106693
54899	4.689507961
54999	4.727566242
55099	4.716369152
55199	4.721885681
55299	4.73337698
55399	4.705014229
55499	4.716030598
55599	4.722842693
55699	4.767382145
55799	4.721589088
55899	4.725961685
55999	4.718550682
56099	4.711977959
56199	4.746590137
56299	4.729063511
56399	4.734006405
56499	4.73711729
56599	4.755218506
56699	4.703643799
56799	4.695612431
56899	4.684553146
56999	4.669723988
57099	4.683515549
57199	4.708828926
57299	4.700252056
57399	4.693214417
57499	4.687844753
57599	4.694646835
57699	4.661982059
57799	4.644307613
57899	4.639410019
57999	4.672480583
58099	4.648932457
58199	4.669439316
58299	4.719970703
58399	4.722594261
58499	4.708446503
58599	4.699275494
58606	4.700548649
58706	4.706615448
58806	4.707897663
58906	4.709402561
59006	4.711329937
59106	4.704222679
59206	4.702713966
59306	4.704432011
59406	4.707598209
59506	4.709732056
59606	4.714989662
59706	4.709602356
59806	4.711158752
59906	4.714152336
60006	4.710622311
60106	4.7137146
60206	4.712631226
60306	4.71151638
60406	4.713753223
60506	4.711009026
60606	4.710960388
60706	4.710897923
60806	4.711608887
60906	4.710175514
61006	4.70791626
61106	4.712637901
61206	4.708585739
61306	4.706899166
61406	4.712992668
61506	4.715352058
61606	4.716350555
61706	4.710137367
61806	4.712050915
61906	4.713576317
62006	4.715156555
62106	4.720819473
62206	4.719093323
62306	4.714131355
62406	4.712733746
62506	4.714606762
62513	4.714207649
62613	4.714795589
62713	4.713610172
62813	4.709563255
62913	4.709940434
63013	4.706417561
63113	4.710439205
63213	4.708222866
63313	4.70875597
63413	4.716219902
63513	4.714777946
63613	4.716303349
63713	4.716938019
63813	4.719674587
63913	4.718038559
64013	4.714679241
64113	4.711265564
64213	4.713521481
64313	4.713082314
64413	4.709814072
64513	4.712807178
64613	4.711506844
64713	4.717154026
64813	4.713131428
64913	4.713099003
65013	4.713028908
65113	4.713071346
65213	4.714619637
65313	4.718035698
65413	4.717964172
65513	4.712857246
65613	4.710289001
65713	4.715287209
65813	4.712037563
65913	4.709720135
66013	4.715091228
66113	4.714001656
66213	4.715334892
66313	4.714226246
66413	4.715837955
66420	4.715471268
66520	4.717396736
66620	4.714633465
66720	4.717497826
66820	4.711377144
66920	4.714497089
67020	4.713986874
67120	4.716412544
67220	4.718292713
67320	4.720489502
67420	4.719616413
67520	4.721449375
67620	4.723947525
67720	4.721270084
67820	4.717484474
67920	4.720336437
68020	4.721349716
68120	4.721279621
68220	4.714949131
68320	4.716042519
68420	4.717830181
68520	4.720233917
68620	4.71795702
68720	4.715910912
68820	4.709652424
68920	4.716852665
69020	4.719385624
69120	4.718501091
69220	4.722498417
69320	4.722774982
69420	4.720879555
69520	4.719188213
69620	4.717171192
69720	4.714986801
69820	4.717545509
69920	4.720517159
70020	4.72397995
70120	4.720586777
70220	4.718245983
70320	4.72140646
70327	4.721463203
70427	4.725090027
70527	4.726688862
70627	4.725847721
70727	4.729443073
70827	4.727696419
70927	4.728097916
71027	4.726442337
71127	4.723727703
71227	4.721703053
71327	4.72240448
71427	4.720208168
71527	4.717297077
71627	4.723331928
71727	4.72224617
71827	4.727592945
71927	4.728596687
72027	4.735710621
72127	4.734875202
72227	4.734566689
72327	4.725993156
72427	4.725741386
72527	4.730116844
72627	4.730730057
72727	4.730391502
72827	4.729588985
72927	4.729881287
73027	4.729120255
73127	4.723947525
73227	4.733460426
73327	4.735393047
73427	4.73328352
73527	4.733572483
73627	4.729614258
73727	4.730284214
73827	4.732718468
73927	4.733121395
74027	4.731061459
74127	4.731366158
74227	4.733366966
74234	4.731999397
74334	4.731172562
74434	4.730902672
74534	4.729435444
74634	4.729207993
74734	4.729644775
74834	4.730521202
74934	4.732459545
75034	4.732384682
75134	4.72767067
75234	4.73541832
75334	4.7345047
75434	4.729543686
75534	4.726790428
75634	4.727932453
75734	4.721420288
75834	4.724693775
75934	4.725555897
76034	4.729297638
76134	4.725998402
76234	4.727622509
76334	4.724991322
76434	4.723456383
76534	4.72585535
76634	4.724461079
76734	4.718980789
76834	4.721556664
76934	4.720569134
77034	4.728880882
77134	4.72899437
77234	4.733197689
77334	4.735240936
77434	4.733307362
77534	4.731977463
77634	4.731902599
77734	4.73363781
77834	4.734547138
77934	4.738526821
78034	4.734796524
78134	4.740503311
78141	4.740499973
78241	4.73903513
78341	4.740124702
78441	4.740179539
78541	4.740839481
78641	4.740970612
78741	4.740466595
78841	4.73944664
78941	4.738266945
79041	4.737020016
79141	4.737154007
79241	4.73654604
79341	4.737446308
79441	4.738653183
79541	4.735537052
79641	4.735555649
79741	4.737080574
79841	4.736654282
79941	4.735962391
80041	4.734657288
80141	4.734358788
80241	4.734862328
80341	4.73692894
80441	4.735025406
80541	4.735567093
80641	4.736941338
80741	4.734754562
80841	4.735320091
80941	4.734375954
81041	4.733721256
81141	4.734339237
81241	4.735819817
81341	4.734135628
81441	4.734634399
81541	4.733132839
81641	4.73357439
81741	4.734182835
81841	4.735441685
81941	4.734106064
82041	4.734615803
82048	4.734601021
82148	4.735389709
82248	4.735894203
82348	4.736623764
82448	4.73534584
82548	4.737498283
82648	4.73702383
82748	4.736323357
82848	4.7374506
82948	4.736541271
83048	4.737260342
83148	4.736881733
83248	4.736190319
83348	4.73742485
83448	4.734455585
83548	4.733734608
83648	4.734376431
83748	4.734742165
83848	4.734927177
83948	4.735826015
84048	4.736960888
84148	4.736274719
84248	4.735409737
84348	4.735835075
84448	4.735137463
84548	4.734909534
84648	4.735232353
84748	4.734594345
84848	4.734856129
84948	4.734966278
85048	4.734784126
85148	4.734828472
85248	4.733880043
85348	4.735825062
85448	4.736777782
85548	4.73543787
85648	4.735490799
85748	4.733933926
85848	4.734836102
85948	4.735593796
85955	4.735563278
86055	4.73422718
86155	4.734339237
86255	4.734407902
86355	4.734349251
86455	4.734842777
86555	4.73440361
86655	4.734217644
86755	4.733827591
86855	4.734395981
86955	4.734432697
87055	4.73490715
87155	4.734930992
87255	4.734896183
87355	4.734955788
87455	4.734787941
87555	4.734866619
87655	4.735159874
87755	4.735715389
87855	4.735910416
87955	4.736402512
88055	4.735161781
88155	4.734792709
88255	4.736618996
88355	4.735519409
88455	4.735125065
88555	4.736106873
88655	4.734758377
88755	4.73572588
88855	4.73613739
88955	4.735308647
89055	4.735874653
89155	4.736326218
89255	4.735807419
89355	4.737089157
89455	4.736950874
89555	4.736081123
89655	4.734699249
89755	4.734627724
89855	4.735243797
89862	4.735238552
89962	4.735014439
90062	4.734548092
90162	4.736604214
90262	4.735703945
90362	4.734781265
90462	4.734669209
90562	4.733447075
90662	4.73278141
90762	4.731673241
90862	4.73286438
90962	4.732269764
91062	4.732872486
91162	4.733977318
91262	4.733353615
91362	4.734308243
91462	4.734648705
91562	4.733064651
91662	4.733665466
91762	4.733076096
91862	4.733062744
91962	4.735838413
92062	4.733754635
92162	4.734035969
92262	4.733607769
92362	4.733086109
92462	4.733264446
92562	4.733213425
92662	4.734783173
92762	4.734512806
92862	4.733765125
92962	4.734494209
93062	4.733406067
93162	4.734857082
93262	4.734930038
93362	4.734921455
93462	4.736057281
93562	4.735262394
93662	4.735950947
93762	4.736352444
93769	4.736334801
93869	4.73666048
93969	4.73680687
94069	4.736695766
94169	4.735249043
94269	4.734549046
94369	4.734199047
94469	4.735628605
94569	4.734885693
94669	4.734667778
94769	4.73397398
94869	4.73451519
94969	4.733957291
95069	4.73469162
95169	4.73330307
95269	4.733316898
95369	4.733950615
95469	4.733062267
95569	4.733278751
95669	4.733409405
95769	4.734020233
95869	4.733543396
95969	4.734882355
96069	4.735962868
96169	4.734745502
96269	4.735807419
96369	4.735250473
96469	4.734817028
96569	4.735369682
96669	4.734022617
96769	4.73271513
96869	4.734478474
96969	4.733140469
97069	4.732829094
97169	4.734175205
97269	4.735010624
97369	4.734950542
97469	4.735946178
97569	4.736535549
97669	4.735852718

==> data/c10_rn20_alphabeta/beta.dat <==
Step	Value
1	28.40233994
101	22.45488358
201	20.74415588
301	17.7024765
401	17.96413612
501	17.796978
601	17.92490196
701	17.71899796
801	17.44842148
901	16.39227486
1001	15.87276745
1101	15.63818073
1201	15.71529865
1301	15.34146786
1401	15.30139923
1501	15.31890106
1601	15.2015419
1701	14.55939865
1801	14.82254601
1901	14.85928631
2001	14.93022823
2101	14.79540443
2201	14.19422913
2301	13.64219093
2401	14.09285927
2501	14.0165205
2601	14.05416203
2701	13.88611412
2801	13.85722351
2901	13.64941978
3001	13.46639347
3101	13.15565395
3201	13.14509296
3301	12.84148312
3401	13.10633087
3501	12.90638638
3601	12.76126575
3701	12.85604286
3801	12.67918968
3901	12.75817394
3908	12.78357315
4008	12.64495945
4108	12.44613934
4208	12.53854656
4308	12.38296986
4408	12.21015072
4508	12.34010506
4608	12.48163033
4708	12.55563831
4808	12.55407333
4908	12.34099579
5008	12.59775829
5108	12.51224613
5208	12.48751736
5308	12.38135815
5408	12.46872807
5508	12.28061771
5608	12.74890041
5708	12.74004459
5808	12.57024479
5908	12.37751102
6008	12.21486759
6108	12.18230343
6208	12.4252615
6308	12.37204266
6408	12.69977188
6508	12.84263992
6608	12.74017525
6708	12.90777779
6808	13.3378191
6908	13.14173222
7008	13.16890907
7108	13.09377289
7208	12.83067226
7308	12.93917465
7408	13.35556221
7508	13.62335777
7608	13.50635433
7708	13.26614952
7808	13.43360424
7815	13.46707821
7915	13.4769001
8015	13.29537487
8115	13.1591053
8215	13.17372036
8315	12.97232342
8415	13.0691309
8515	13.03285027
8615	12.89933491
8715	12.61862659
8815	12.7142849
8915	12.78181267
9015	12.88850212
9115	13.08351231
9215	12.80516911
9315	12.81772614
9415	12.71333981
9515	12.71593189
9615	12.91646194
9715	12.76414871
9815	12.58562756
9915	12.62799931
10015	12.6844368
10115	12.92027378
10215	12.51582241
10315	12.85641956
10415	13.07025146
10515	13.21408653
10615	12.96029854
10715	13.00308323
10815	13.28418636
10915	13.46407986
11015	13.31877899
11115	13.23843479
11215	13.19330502
11315	13.20062828
11415	13.17411232
11515	13.36700535
11615	13.41329479
11715	13.42495632
11722	13.43283558
11822	13.52001286
11922	13.43140507
12022	13.15963173
12122	13.07899666
12222	13.11183643
12322	13.45399284
12422	13.06052971
12522	13.35894108
12622	13.22056293
12722	13.33921909
12822	13.01781178
12922	13.34127426
13022	13.15136719
13122	13.50500679
13222	13.20252037
13322	12.88245964
13422	12.99279118
13522	13.12692165
13622	13.16037273
13722	13.2488966
13822	13.06797504
13922	13.10695362
14022	13.02900219
14122	13.13473701
14222	13.22035408
14322	13.2488451
14422	12.91333008
14522	13.38165283
14622	13.46757126
14722	13.57109737
14822	13.45918751
14922	13.32299614
15022	13.2354908
15122	13.32467937
15222	13.20728779
15322	13.34113789
15422	13.42453098
15522	13.17269993
15622	13.39818859
15629	13.42598152
15729	13.369133
15829	13.47567081
15929	12.94560909
16029	13.06818771
16129	13.07941341
16229	13.09225655
16329	13.3020401
16429	13.18493557
16529	13.17743874
16629	12.69396782
16729	13.06331921
16829	13.39644623
16929	13.14597321
17029	13.431777
17129	13.57666397
17229	13.30217934
17329	13.17427063
17429	13.19740963
17529	13.49192524
17629	13.63735771
17729	13.76413822
17829	13.62787914
17929	13.50124836
18029	13.82255745
18129	13.56296349
18229	13.84665012
18329	13.68222046
18429	13.95555401
18529	13.96122169
18629	13.9331646
18729	13.73641682
18829	13.78648949
18929	13.9040947
19029	14.09710217
19129	14.10622787
19229	14.0031805
19329	13.80406857
19429	13.84765434
19529	13.73018837
19536	13.63938808
19636	13.82093239
19736	13.66690445
19836	13.26785469
19936	13.46882153
20036	13.46637249
20136	13.15065289
20236	13.52030754
20336	13.5163641
20436	13.57902145
20536	13.35340023
20636	13.21781349
20736	13.18960762
20836	13.54960632
20936	13.4820919
21036	13.55030823
21136	13.43210125
21236	13.60839844
21336	13.5678606
21436	13.47582054
21536	13.24279594
21636	13.48707008
21736	13.57756996
21836	13.3582325
21936	13.25599766
22036	13.38766861
22136	13.28255081
22236	13.33725071
22336	13.16424561
22436	13.35567856
22536	13.3912735
22636	13.39691925
22736	13.64073563
22836	13.6074152
22936	13.51501274
23036	13.37122726
23136	13.42067337
23236	13.70703125
23336	13.53348637
23436	13.47139168
23443	13.52226353
23543	13.53051186
23643	13.31298733
23743	13.50409889
23843	13.56515408
23943	13.41331863
24043	13.65886784
24143	13.7532444
24243	13.9456892
24343	13.70686245
24443	13.63191414
24543	13.63353062
24643	13.68135643
24743	13.59092522
24843	13.31051826
24943	13.68158054
25043	13.77044582
25143	13.41561222
25243	13.37126255
25343	13.46068287
25443	13.40937996
25543	13.2714529
25643	13.34487438
25743	13.36537266
25843	13.52704525
25943	13.37349701
26043	13.38370514
26143	13.17011452
26243	13.24968433
26343	13.41322136
26443	13.26779079
26543	13.17801094
26643	13.39936161
26743	13.70834637
26843	13.51466274
26943	13.61438084
27043	13.71203709
27143	13.64787865
27243	13.66298485
27343	13.46867275
27350	13.44392109
27450	13.66730118
27550	13.46469688
27650	13.35918522
27750	13.15782261
27850	12.8493576
27950	12.86615467
28050	12.71534824
28150	12.69062805
28250	12.95220661
28350	12.78245831
28450	12.79772186
28550	12.85166168
28650	12.649683
28750	12.70917225
28850	12.6798048
28950	12.62507343
29050	12.98125076
29150	12.80050182
29250	13.04671574
29350	13.2123003
29450	13.15287781
29550	13.15311432
29650	12.86855412
29750	13.16292477
29850	13.09479713
29950	13.17969131
30050	13.20547771
30150	13.08335781
30250	13.04834938
30350	13.38814545
30450	13.53142834
30550	13.69861412
30650	13.31157684
30750	13.3958416
30850	13.34770393
30950	13.44439507
31050	13.31732082
31150	13.80633545
31250	13.48754215
31257	13.40272427
31357	13.50304699
31457	13.47967052
31557	13.25215054
31657	13.30582142
31757	13.18892097
31857	13.54395962
31957	13.54821873
32057	13.55886745
32157	13.59271431
32257	13.66241932
32357	13.30505943
32457	13.20643902
32557	12.97486877
32657	13.16019535
32757	13.10508728
32857	13.14049721
32957	13.30918026
33057	13.38624191
33157	13.39138794
33257	13.0034132
33357	12.99847412
33457	13.07860279
33557	13.05550766
33657	12.71692562
33757	12.75540733
33857	12.87650108
33957	13.02736568
34057	12.96899319
34157	13.0625906
34257	13.2167387
34357	13.13509369
34457	12.84435654
34557	12.89518642
34657	12.87173271
34757	12.95943165
34857	12.76050758
34957	12.78221607
35057	12.89966011
35157	13.1669836
35164	13.13728714
35264	12.85970783
35364	13.01167965
35464	12.79235172
35564	12.82086563
35664	12.73181152
35764	12.88973331
35864	12.89255047
35964	12.91323757
36064	13.14363194
36164	12.81121731
36264	12.87233353
36364	13.18012524
36464	13.23985958
36564	12.62652493
36664	12.74089718
36764	13.0280056
36864	12.86831856
36964	13.18105412
37064	12.92611122
37164	13.00971413
37264	13.19068527
37364	13.18960285
37464	12.63721943
37564	12.46382809
37664	12.62452126
37764	12.4022646
37864	12.70400715
37964	12.78017139
38064	12.83273315
38164	12.74535179
38264	12.65720272
38364	12.62862682
38464	12.38894749
38564	12.09347916
38664	12.15737915
38764	12.09066296
38864	12.22637463
38964	12.46739006
39064	12.51997852
39071	12.5152874
39171	12.54574966
39271	12.5380373
39371	12.54260635
39471	12.56491184
39571	12.58565426
39671	12.57880688
39771	12.58017921
39871	12.60786152
39971	12.61448956
40071	12.61221313
40171	12.64182281
40271	12.65101147
40371	12.64433384
40471	12.64351559
40571	12.65554237
40671	12.65122604
40771	12.65388775
40871	12.66197872
40971	12.69531441
41071	12.67068481
41171	12.69765472
41271	12.69280529
41371	12.70804977
41471	12.73351192
41571	12.73534012
41671	12.69589233
41771	12.71452522
41871	12.72328377
41971	12.73239231
42071	12.77007389
42171	12.76007462
42271	12.75562859
42371	12.76320744
42471	12.71136761
42571	12.72957516
42671	12.7092123
42771	12.72924995
42871	12.74974251
42971	12.77136326
42978	12.76460934
43078	12.79233932
43178	12.82262421
43278	12.8050108
43378	12.82357597
43478	12.82755947
43578	12.80617046
43678	12.8099947
43778	12.81025887
43878	12.85092354
43978	12.85910892
44078	12.8579874
44178	12.90006065
44278	12.91740799
44378	12.91770935
44478	12.94840622
44578	12.94821739
44678	12.96533489
44778	13.02970886
44878	13.06058693
44978	13.09389877
45078	13.07177734
45178	13.06136036
45278	12.98934364
45378	13.05247974
45478	13.04497433
45578	13.05393028
45678	13.02544594
45778	13.05554581
45878	13.12567139
45978	13.14917278
46078	13.12262726
46178	13.1354599
46278	13.16034698
46378	13.1387291
46478	13.15825844
46578	13.08878994
46678	13.13876247
46778	13.13945198
46878	13.11140823
46885	13.11226845
46985	13.13224411
47085	13.16339588
47185	13.18453407
47285	13.22695541
47385	13.2004776
47485	13.18457222
47585	13.19932365
47685	13.18767929
47785	13.24535847
47885	13.2608242
47985	13.36075687
48085	13.34013271
48185	13.38828278
48285	13.40343475
48385	13.40872669
48485	13.44922256
48585	13.41430187
48685	13.37855244
48785	13.37088013
48885	13.44645977
48985	13.46459961
49085	13.45013905
49185	13.40558147
49285	13.3888216
49385	13.43469143
49485	13.48343372
49585	13.46198368
49685	13.4445858
49785	13.48500729
49885	13.47539616
49985	13.51663399
50085	13.51008701
50185	13.52309322
50285	13.58327579
50385	13.56635952
50485	13.57320976
50585	13.54334068
50685	13.54467869
50785	13.55802631
50792	13.55595589
50892	13.6597023
50992	13.60409832
51092	13.66657448
51192	13.71675873
51292	13.62409782
51392	13.65585709
51492	13.77201176
51592	13.7202158
51692	13.81811905
51792	13.76823902
51892	13.76730633
51992	13.80164623
52092	13.71725559
52192	13.76436996
52292	13.79914665
52392	13.79949188
52492	13.80217838
52592	13.82040691
52692	13.81707859
52792	13.88099003
52892	13.87961578
52992	13.85637283
53092	13.82129097
53192	13.83883381
53292	13.83125877
53392	13.83047867
53492	13.8220377
53592	13.85765266
53692	13.93809223
53792	13.92682648
53892	13.87549114
53992	13.90780258
54092	13.87939739
54192	13.89533806
54292	13.89712238
54392	13.95058441
54492	13.9673233
54592	14.04063797
54692	13.98553276
54699	13.98425102
54799	13.92967129
54899	13.91972733
54999	13.9890852
55099	13.98281956
55199	14.00936508
55299	14.07300568
55399	13.99357128
55499	14.01041412
55599	14.04339409
55699	14.15427876
55799	14.04197979
55899	14.06090164
55999	14.05177307
56099	14.0336237
56199	14.12127399
56299	14.08492279
56399	14.10930729
56499	14.13582516
56599	14.19028473
56699	14.05972481
56799	14.01502419
56899	14.01078701
56999	13.986022
57099	14.0399065
57199	14.11697292
57299	14.08121777
57399	14.07936382
57499	14.0716095
57599	14.07121563
57699	14.02173138
57799	13.95264244
57899	13.94524002
57999	14.05639935
58099	13.98397636
58199	14.0633688
58299	14.21548843
58399	14.23990726
58499	14.19475842
58599	14.17110634
58606	14.17368126
58706	14.18486595
58806	14.1868248
58906	14.19030762
59006	14.19154167
59106	14.17810822
59206	14.1809988
59306	14.1864233
59406	14.18789577
59506	14.19381237
59606	14.20384026
59706	14.19722176
59806	14.19965363
59906	14.20353889
60006	14.20041943
60106	14.21039677
60206	14.2064991
60306	14.20646858
60406	14.21079159
60506	14.21000195
60606	14.21597099
60706	14.21573353
60806	14.21861744
60906	14.21777821
61006	14.2170639
61106	14.22727394
61206	14.22746086
61306	14.22890472
61406	14.23675728
61506	14.24337006
61606	14.24207497
61706	14.23514843
61806	14.23993397
61906	14.24825478
62006	14.25125504
62106	14.26282787
62206	14.26159191
62306	14.25017548
62406	14.25275898
62506	14.25782967
62513	14.25734806
62613	14.25833607
62713	14.25846291
62813	14.2496748
62913	14.25104618
63013	14.25010586
63113	14.25747681
63213	14.25997925
63313	14.26350498
63413	14.27526665
63513	14.27095032
63613	14.27709579
63713	14.27773857
63813	14.2834425
63913	14.27877426
64013	14.27178097
64113	14.26928329
64213	14.26855564
64313	14.26909161
64413	14.26141834
64513	14.27312469
64613	14.27227688
64713	14.27991009
64813	14.27411079
64913	14.27286816
65013	14.2793932
65113	14.27868557
65213	14.28782177
65313	14.29416466
65413	14.29534149
65513	14.28537369
65613	14.28359032
65713	14.28791332
65813	14.28117943
65913	14.28452396
66013	14.29232788
66113	14.2894907
66213	14.29279709
66313	14.29463387
66413	14.29977512
66420	14.30000877
66520	14.30580807
66620	14.30521584
66720	14.30804253
66820	14.29737186
66920	14.30286312
67020	14.30342484
67120	14.3113575
67220	14.31447887
67320	14.3155117
67420	14.31268406
67520	14.31296349
67620	14.3190403
67720	14.3184042
67820	14.31454372
67920	14.31740379
68020	14.31843281
68120	14.3226738
68220	14.3160677
68320	14.31191635
68420	14.3144865
68520	14.31805992
68620	14.31075668
68720	14.31702232
68820	14.31039715
68920	14.31898975
69020	14.3260088
69120	14.32674217
69220	14.33222485
69320	14.33135605
69420	14.3274622
69520	14.32157707
69620	14.32145882
69720	14.32192802
69820	14.33080196
69920	14.33629799
70020	14.34766197
70120	14.34363937
70220	14.33656979
70320	14.34283161
70327	14.34319878
70427	14.34627533
70527	14.35297871
70627	14.3560915
70727	14.36208344
70827	14.36372662
70927	14.36539364
71027	14.35871696
71127	14.35659313
71227	14.34896851
71327	14.34963799
71427	14.34760094
71527	14.3498621
71627	14.35679054
71727	14.35810947
71827	14.36603355
71927	14.36893463
72027	14.38035393
72127	14.38270378
72227	14.38400173
72327	14.374753
72427	14.37488842
72527	14.38371181
72627	14.38811302
72727	14.38424778
72827	14.38835812
72927	14.3923111
73027	14.39365673
73127	14.38790035
73227	14.40219688
73327	14.4032135
73427	14.40515709
73527	14.40362644
73627	14.40012264
73727	14.40217209
73827	14.40891266
73927	14.41249275
74027	14.41040897
74127	14.41656971
74227	14.41900635
74234	14.41853428
74334	14.41810322
74434	14.41740513
74534	14.41492367
74634	14.41524982
74734	14.41538239
74834	14.41686726
74934	14.42037868
75034	14.41976738
75134	14.41382027
75234	14.42809582
75334	14.42291546
75434	14.41224766
75534	14.40888977
75634	14.41108131
75734	14.39796543
75834	14.40632439
75934	14.41091251
76034	14.42050838
76134	14.41648006
76234	14.42571831
76334	14.41814423
76434	14.4148941
76534	14.42206478
76634	14.4173584
76734	14.40959549
76834	14.40646076
76934	14.41022682
77034	14.42592239
77134	14.42837334
77234	14.43292141
77334	14.43724251
77434	14.43845558
77534	14.43663406
77634	14.43720722
77734	14.43857956
77834	14.44319725
77934	14.45083714
78034	14.44799709
78134	14.45221329
78141	14.45214081
78241	14.45175552
78341	14.45258617
78441	14.45256424
78541	14.45320702
78641	14.45365715
78741	14.45369816
78841	14.45224571
78941	14.45125008
79041	14.45055485
79141	14.45122337
79241	14.45121384
79341	14.45257568
79441	14.4535799
79541	14.45079517
79641	14.45120144
79741	14.45300865
79841	14.45217896
79941	14.45140839
80041	14.44996452
80141	14.44953823
80241	14.44990826
80341	14.45208931
80441	14.45040512
80541	14.45108032
80641	14.45265102
80741	14.45109844
80841	14.45174408
80941	14.4511795
81041	14.45082474
81141	14.45133018
81241	14.45334625
81341	14.45214367
81441	14.45272255
81541	14.45125198
81641	14.45125866
81741	14.45198345
81841	14.45324898
81941	14.45212936
82041	14.45216751
82048	14.45213509
82148	14.45325279
82248	14.45367336
82348	14.45471478
82448	14.45374775
82548	14.45597839
82648	14.45592785
82748	14.45511436
82848	14.45612717
82948	14.45516777
83048	14.45506001
83148	14.45506668
83248	14.45421982
83348	14.45538712
83448	14.45309258
83548	14.45237255
83648	14.45302773
83748	14.45286369
83848	14.45333004
83948	14.45404243
84048	14.45565987
84148	14.45621014
84248	14.45517445
84348	14.45510769
84448	14.45460415
84548	14.45419884
84648	14.4541893
84748	14.45351887
84848	14.45360851
84948	14.45392036
85048	14.4539423
85148	14.4541235
85248	14.45349121
85348	14.45556068
85448	14.45603466
85548	14.45466232
85648	14.45458317
85748	14.45306015
85848	14.454319
85948	14.45517349
85955	14.45506191
86055	14.45380783
86155	14.45403099
86255	14.45420361
86355	14.45414829
86455	14.4548645
86555	14.45469952
86655	14.45424461
86755	14.45424461
86855	14.45487118
86955	14.45508957
87055	14.45532703
87155	14.45516872
87255	14.4553175
87355	14.45570374
87455	14.45542812
87555	14.45479488
87655	14.45527649
87755	14.45572853
87855	14.4561367
87955	14.4568367
88055	14.45590496
88155	14.45632648
88255	14.45763397
88355	14.45702457
88455	14.45698452
88555	14.45737076
88655	14.45637131
88755	14.45818806
88855	14.45873165
88955	14.45740986
89055	14.45829105
89155	14.45800018
89255	14.457901
89355	14.45997906
89455	14.45973301
89555	14.45885849
89655	14.45759773
89755	14.45742798
89855	14.45790291
89862	14.45797729
89962	14.45864773
90062	14.45884514
90162	14.46077442
90262	14.45951653
90362	14.45855522
90462	14.4581871
90562	14.45741558
90662	14.45690536
90762	14.45590305
90862	14.45737743
90962	14.45708466
91062	14.45775127
91162	14.45860958
91262	14.45830441
91362	14.45955181
91462	14.45916939
91562	14.45813751
91662	14.45879364
91762	14.4584198
91862	14.45861816
91962	14.46147728
92062	14.45963764
92162	14.46021748
92262	14.46019363
92362	14.4600296
92462	14.46036339
92562	14.46053028
92662	14.46247292
92762	14.46178532
92862	14.46122169
92962	14.46218872
93062	14.46178627
93162	14.46359348
93262	14.46391869
93362	14.46394825
93462	14.46496868
93562	14.46388245
93662	14.46495438
93762	14.4659605
93769	14.46595764
93869	14.465868
93969	14.46610641
94069	14.46596813
94169	14.4645195
94269	14.46398735
94369	14.46414089
94469	14.4656601
94569	14.46506119
94669	14.46446133
94769	14.46361065
94869	14.46444225
94969	14.46377945
95069	14.46478558
95169	14.46364689
95269	14.46352863
95369	14.46423626
95469	14.46304417
95569	14.46370316
95669	14.46395302
95769	14.46480656
95869	14.46465588
95969	14.46603775
96069	14.46688843
96169	14.46553802
96269	14.46624374
96369	14.46606159
96469	14.46547222
96569	14.46598816
96669	14.46468163
96769	14.46318626
96869	14.46439457
96969	14.46339321
97069	14.46378613
97169	14.4651022
97269	14.46614456
97369	14.46609974
97469	14.46673012
97569	14.4671936
97669	14.46681023

==> data/c10_rn20_alphabeta/max.dat <==
Step	Value
1	-2.010136127
101	-1.701101065
201	-1.566632152
301	-1.297237754
401	-1.299597621
501	-1.266969204
601	-1.265946269
701	-1.231672287
801	-1.194895506
901	-1.075380087
1001	-1.007852554
1101	-0.974108219
1201	-0.978240848
1301	-0.9271034
1401	-0.920226991
1501	-0.915647328
1601	-0.898441672
1701	-0.813212872
1801	-0.844928741
1901	-0.846239924
2001	-0.854629219
2101	-0.832555592
2201	-0.753549337
2301	-0.671631396
2401	-0.735035419
2501	-0.721989572
2601	-0.727554619
2701	-0.70032388
2801	-0.693893254
2901	-0.666025698
3001	-0.634997308
3101	-0.58406955
3201	-0.580608249
3301	-0.529599428
3401	-0.572939277
3501	-0.537915945
3601	-0.513681948
3701	-0.528682768
3801	-0.498271912
3901	-0.511098504
3908	-0.514855802
4008	-0.490364254
4108	-0.455754817
4208	-0.471984744
4308	-0.442660421
4408	-0.411168754
4508	-0.435273081
4608	-0.460848451
4708	-0.473802358
4808	-0.473167866
4908	-0.433733344
5008	-0.480858862
5108	-0.464844346
5208	-0.461510539
5308	-0.44175154
5408	-0.455947965
5508	-0.420523614
5608	-0.506688058
5708	-0.504702806
5808	-0.473839313
5908	-0.438607305
6008	-0.406899482
6108	-0.401562124
6208	-0.44766131
6308	-0.439258248
6408	-0.495947629
6508	-0.520298779
6608	-0.501187503
6708	-0.531322956
6808	-0.600989699
6908	-0.568582118
7008	-0.573073506
7108	-0.560957015
7208	-0.518181324
7308	-0.536175549
7408	-0.602444053
7508	-0.640322983
7608	-0.624621332
7708	-0.587205827
7808	-0.613945246
7815	-0.619943619
7915	-0.619143248
8015	-0.59019506
8115	-0.56933403
8215	-0.570789993
8315	-0.538683116
8415	-0.553832352
8515	-0.547222495
8615	-0.523756087
8715	-0.477439731
8815	-0.493823171
8915	-0.504175007
9015	-0.521745324
9115	-0.553678572
9215	-0.508737803
9315	-0.51111865
9415	-0.493827105
9515	-0.493726969
9615	-0.525812685
9715	-0.500501692
9815	-0.471142411
9915	-0.478671551
10015	-0.487365007
10115	-0.527832627
10215	-0.45833075
10315	-0.516544461
10415	-0.552590907
10515	-0.574422657
10615	-0.53421402
10715	-0.539842308
10815	-0.582638681
10915	-0.612032115
11015	-0.589256048
11115	-0.57630235
11215	-0.569118023
11315	-0.57117784
11415	-0.567920923
11515	-0.595916867
11615	-0.601721644
11715	-0.605958521
11722	-0.606974244
11822	-0.619671881
11922	-0.605812669
12022	-0.563062608
12122	-0.550160527
12222	-0.55664444
12322	-0.609398901
12422	-0.550253093
12522	-0.596693456
12622	-0.574036956
12722	-0.591033697
12822	-0.541356504
12922	-0.591513038
13022	-0.561894774
13122	-0.61644882
13222	-0.569708347
13322	-0.518029273
13422	-0.536325574
13522	-0.557745695
13622	-0.561638474
13722	-0.575002789
13822	-0.549978375
13922	-0.554491818
14022	-0.542478919
14122	-0.558755755
14222	-0.570920587
14322	-0.574429989
14422	-0.519675672
14522	-0.594009757
14622	-0.606080353
14722	-0.624880493
14822	-0.608236492
14922	-0.588395238
15022	-0.573401093
15122	-0.588308811
15222	-0.568916917
15322	-0.590310633
15422	-0.602181494
15522	-0.56267643
15622	-0.596603632
15629	-0.600556135
15729	-0.591894746
15829	-0.608461678
15929	-0.527750015
16029	-0.546402872
16129	-0.547606647
16229	-0.550282836
16329	-0.582613587
16429	-0.563402832
16529	-0.563379288
16629	-0.483976781
16729	-0.545370698
16829	-0.597455502
16929	-0.559779942
17029	-0.601515591
17129	-0.624008179
17229	-0.582266033
17329	-0.561594427
17429	-0.565839648
17529	-0.610216439
17629	-0.633104444
17729	-0.649720848
17829	-0.630344033
17929	-0.613301873
18029	-0.659457982
18129	-0.62203759
18229	-0.663271666
18329	-0.639247
18429	-0.67513293
18529	-0.676832736
18629	-0.67291981
18729	-0.644790947
18829	-0.653378606
18929	-0.670155227
19029	-0.695036113
19129	-0.695629716
19229	-0.682160974
19329	-0.654528379
19429	-0.661245763
19529	-0.644836724
19536	-0.630981505
19636	-0.657946408
19736	-0.636850119
19836	-0.575615764
19936	-0.604492545
20036	-0.606526315
20136	-0.556766748
20236	-0.612089634
20336	-0.615133405
20436	-0.623896122
20536	-0.588939905
20636	-0.570138633
20736	-0.566132307
20836	-0.618847132
20936	-0.609599233
21036	-0.61844337
21136	-0.601997375
21236	-0.627133131
21336	-0.622250557
21436	-0.606056988
21536	-0.572702587
21636	-0.609326363
21736	-0.621467531
21836	-0.58830893
21936	-0.574167132
22036	-0.594950736
22136	-0.579095006
22236	-0.586627364
22336	-0.562208354
22436	-0.590734839
22536	-0.596675158
22636	-0.59721607
22736	-0.633199453
22836	-0.628554642
22936	-0.615422487
23036	-0.593217611
23136	-0.601010919
23236	-0.643798649
23336	-0.6173262
23436	-0.60898602
23443	-0.6171211
23543	-0.617489755
23643	-0.582700074
23743	-0.610925317
23843	-0.621239305
23943	-0.599023402
24043	-0.633836269
24143	-0.65055275
24243	-0.674685657
24343	-0.641714573
24443	-0.63205725
24543	-0.631587148
24643	-0.638637543
24743	-0.626440167
24843	-0.583357692
24943	-0.638408542
25043	-0.649921775
25143	-0.600024462
25243	-0.5922665
25343	-0.60503
25443	-0.598832309
25543	-0.577798009
25643	-0.588765264
25743	-0.594562888
25843	-0.617409527
25943	-0.595019817
26043	-0.59477818
26143	-0.561541796
26243	-0.573705673
26343	-0.600076199
26443	-0.577393949
26543	-0.565257609
26643	-0.59825927
26743	-0.644248068
26843	-0.614319444
26943	-0.628976464
27043	-0.643605173
27143	-0.634004414
27243	-0.636255026
27343	-0.60729599
27350	-0.603499711
27450	-0.635084033
27550	-0.607066274
27650	-0.592163324
27750	-0.56024158
27850	-0.51097548
27950	-0.513098001
28050	-0.488488436
28150	-0.48536104
28250	-0.528636575
28350	-0.500045776
28450	-0.50366652
28550	-0.513721585
28650	-0.479068458
28750	-0.489018828
28850	-0.483567089
28950	-0.474246562
29050	-0.532568216
29150	-0.502324164
29250	-0.542080343
29350	-0.568592906
29450	-0.559468389
29550	-0.558811843
29650	-0.513779461
29750	-0.559229791
29850	-0.549914122
29950	-0.562844694
30050	-0.569121242
30150	-0.548346996
30250	-0.541744947
30350	-0.594934106
30450	-0.6161744
30550	-0.639329672
30650	-0.581697941
30750	-0.594827473
30850	-0.588691711
30950	-0.603524029
31050	-0.584882259
31150	-0.655103683
31250	-0.610829532
31257	-0.598141789
31357	-0.611863613
31457	-0.607352972
31557	-0.575328767
31657	-0.583217502
31757	-0.565605819
31857	-0.618448794
31957	-0.618544936
32057	-0.620412171
32157	-0.626571536
32257	-0.63484031
32357	-0.582695365
32457	-0.566681445
32557	-0.529993296
32657	-0.560564756
32757	-0.551908493
32857	-0.556203842
32957	-0.584245324
33057	-0.596970499
33157	-0.59677732
33257	-0.534958124
33357	-0.535627723
33457	-0.548285127
33557	-0.545548022
33657	-0.489868581
33757	-0.494479328
33857	-0.51508224
33957	-0.538453817
34057	-0.53113395
34157	-0.54687655
34257	-0.569699585
34357	-0.559985161
34457	-0.511638999
34557	-0.518849611
34657	-0.514756978
34757	-0.529122412
34857	-0.495668441
34957	-0.499736071
35057	-0.519016445
35157	-0.561151087
35164	-0.556532681
35264	-0.510849416
35364	-0.537512898
35464	-0.500797093
35564	-0.505055904
35664	-0.491322249
35764	-0.518303633
35864	-0.516222954
35964	-0.519709468
36064	-0.558221459
36164	-0.503338516
36264	-0.513938129
36364	-0.56431061
36464	-0.574270964
36564	-0.473702729
36664	-0.492624372
36764	-0.538066328
36864	-0.513773322
36964	-0.563113153
37064	-0.523039818
37164	-0.535084605
37264	-0.562839448
37364	-0.563635111
37464	-0.473435968
37564	-0.443149686
37664	-0.470927209
37764	-0.431073308
37864	-0.484999299
37964	-0.497869372
38064	-0.507203817
38164	-0.492667198
38264	-0.477718413
38364	-0.473996431
38464	-0.430517226
38564	-0.37654373
38664	-0.388705194
38764	-0.377368867
38864	-0.402719498
38964	-0.445998371
39064	-0.455969989
39071	-0.455438495
39171	-0.460486948
39271	-0.460189342
39371	-0.461138189
39471	-0.465330124
39571	-0.468958557
39671	-0.468397796
39771	-0.468558043
39871	-0.473106265
39971	-0.475540817
40071	-0.475050807
40171	-0.481059432
40271	-0.483318776
40371	-0.482579619
40471	-0.482769877
40571	-0.485310793
40671	-0.485500902
40771	-0.485849351
40871	-0.487989843
40971	-0.49394244
41071	-0.489420414
41171	-0.4945575
41271	-0.493890107
41371	-0.497351348
41471	-0.501331091
41571	-0.502528191
41671	-0.495527565
41771	-0.498731136
41871	-0.501709998
41971	-0.503374934
42071	-0.51018858
42171	-0.508402824
42271	-0.508263886
42371	-0.509254575
42471	-0.501034141
42571	-0.504036188
42671	-0.500695825
42771	-0.504738808
42871	-0.509496868
42971	-0.512491047
42978	-0.511665344
43078	-0.517140627
43178	-0.522428155
43278	-0.520519435
43378	-0.52396524
43478	-0.524836779
43578	-0.521976054
43678	-0.522974014
43778	-0.524286687
43878	-0.531769395
43978	-0.533257663
44078	-0.533482134
44178	-0.540739
44278	-0.54434365
44378	-0.544598043
44478	-0.55021143
44578	-0.551806927
44678	-0.553383172
44778	-0.565661311
44878	-0.571124315
44978	-0.577055931
45078	-0.573482752
45178	-0.571124971
45278	-0.559340596
45378	-0.5705446
45478	-0.570478261
45578	-0.571867347
45678	-0.56807065
45778	-0.573239386
45878	-0.584774852
45978	-0.589403689
46078	-0.585871935
46178	-0.588114142
46278	-0.593334973
46378	-0.590329587
46478	-0.594418466
46578	-0.583723605
46678	-0.591846943
46778	-0.591670573
46878	-0.587700605
46885	-0.588399529
46985	-0.592186391
47085	-0.597922266
47185	-0.602116406
47285	-0.608799756
47385	-0.604463756
47485	-0.602397799
47585	-0.604946136
47685	-0.604814947
47785	-0.614160478
47885	-0.615996063
47985	-0.633142054
48085	-0.629725158
48185	-0.63828665
48285	-0.641074181
48385	-0.642612994
48485	-0.649639904
48585	-0.645341098
48685	-0.639522076
48785	-0.638440013
48885	-0.650222301
48985	-0.654372692
49085	-0.651831448
49185	-0.644948423
49285	-0.643182576
49385	-0.651189268
49485	-0.659238517
49585	-0.656436801
49685	-0.653804541
49785	-0.659409404
49885	-0.660754919
49985	-0.667250335
50085	-0.665924966
50185	-0.668967128
50285	-0.678626478
50385	-0.676494181
50485	-0.677647114
50585	-0.673698306
50685	-0.673936725
50785	-0.677578211
50792	-0.676601827
50892	-0.692700028
50992	-0.685640097
51092	-0.695313275
51192	-0.702521384
51292	-0.687811434
51392	-0.694480479
51492	-0.71164465
51592	-0.705060601
51692	-0.719716966
51792	-0.712608039
51892	-0.713410914
51992	-0.719044089
52092	-0.70655334
52192	-0.714640021
52292	-0.721105993
52392	-0.720238805
52492	-0.721351147
52592	-0.72450006
52692	-0.724795043
52792	-0.735174119
52892	-0.735333681
52992	-0.732592523
53092	-0.726984143
53192	-0.7295627
53292	-0.72937721
53392	-0.729851186
53492	-0.727990627
53592	-0.733945072
53692	-0.746245623
53792	-0.745971262
53892	-0.738142133
53992	-0.743866801
54092	-0.740774453
54192	-0.742803931
54292	-0.744833469
54392	-0.753884077
54492	-0.75586158
54592	-0.767210126
54692	-0.759646177
54699	-0.759395719
54799	-0.751730919
54899	-0.751149178
54999	-0.759773314
55099	-0.760248542
55199	-0.764982224
55299	-0.776570082
55399	-0.764368236
55499	-0.766153991
55599	-0.772032261
55699	-0.788078666
55799	-0.771937609
55899	-0.775227189
55999	-0.774510145
56099	-0.771738827
56199	-0.784577012
56299	-0.779798269
56399	-0.784135044
56499	-0.78921783
56599	-0.797666252
56699	-0.778655291
56799	-0.77046746
56899	-0.771381974
56999	-0.768528104
57099	-0.77777034
57199	-0.789955556
57299	-0.783790112
57399	-0.784570277
57499	-0.783814847
57599	-0.782595217
57699	-0.777464092
57799	-0.765546739
57899	-0.764759541
57999	-0.783137083
58099	-0.771525443
58199	-0.785139501
58299	-0.808962941
58399	-0.813684046
58499	-0.806540251
58599	-0.803081036
58606	-0.803411365
58706	-0.804752171
58806	-0.804949045
58906	-0.805431247
59006	-0.805363595
59106	-0.803724945
59206	-0.804597259
59306	-0.805456698
59406	-0.805227757
59506	-0.806119323
59606	-0.807347119
59706	-0.806865156
59806	-0.80711472
59906	-0.807426453
60006	-0.807369411
60106	-0.808956325
60206	-0.808315217
60306	-0.808499992
60406	-0.809033692
60506	-0.809337258
60606	-0.81061244
60706	-0.810572982
60806	-0.811062694
60906	-0.811131597
61006	-0.811369002
61106	-0.812722385
61206	-0.813461542
61306	-0.814059734
61406	-0.814673305
61506	-0.815668344
61606	-0.815221131
61706	-0.814825714
61806	-0.815510511
61906	-0.817011952
62006	-0.81737417
62106	-0.818845332
62206	-0.818882823
62306	-0.81732291
62406	-0.818113923
62506	-0.818864048
62513	-0.818831444
62613	-0.818938673
62713	-0.819171548
62813	-0.818009436
62913	-0.818235278
63013	-0.818647802
63113	-0.819513917
63213	-0.820430994
63313	-0.821086824
63413	-0.822281241
63513	-0.821617484
63613	-0.822654426
63713	-0.822679996
63813	-0.823411703
63913	-0.822707951
64013	-0.821810722
64113	-0.821876049
64213	-0.821328044
64313	-0.821518481
64413	-0.820459306
64513	-0.822422326
64613	-0.822469115
64713	-0.823102951
64813	-0.822574973
64913	-0.822316945
65013	-0.823713541
65113	-0.823555827
65213	-0.825223386
65313	-0.825970054
65413	-0.826232195
65513	-0.825012445
65613	-0.825083733
65713	-0.825126112
65813	-0.824266016
65913	-0.825381815
66013	-0.826096475
66113	-0.825685382
66213	-0.826153219
66313	-0.826737225
66413	-0.827544928
66420	-0.827658892
66520	-0.828550398
66620	-0.828910291
66720	-0.829006076
66820	-0.827818453
66920	-0.828435361
67020	-0.828644037
67120	-0.829899728
67220	-0.830230653
67320	-0.830063045
67420	-0.829617381
67520	-0.829354823
67620	-0.830202699
67720	-0.83053863
67820	-0.830386698
67920	-0.830490768
68020	-0.830530524
68120	-0.831441104
68220	-0.831156194
68320	-0.830083489
68420	-0.830313981
68520	-0.830647945
68620	-0.829500854
68720	-0.831189454
68820	-0.830887079
68920	-0.831440449
69020	-0.832481623
69120	-0.832792997
69220	-0.833249152
69320	-0.833016515
69420	-0.832525849
69520	-0.831577241
69620	-0.831907809
69720	-0.832392693
69820	-0.833822131
69920	-0.834461689
70020	-0.83625555
70120	-0.836004496
70220	-0.834920883
70320	-0.835688353
70327	-0.835755944
70427	-0.835765719
70527	-0.836901128
70627	-0.837708712
70727	-0.838338733
70827	-0.838996053
70927	-0.839277506
71027	-0.838158846
71127	-0.838191032
71227	-0.83693558
71327	-0.836952984
71427	-0.836910844
71527	-0.837906659
71627	-0.838302732
71727	-0.838775039
71827	-0.839502573
71927	-0.839937985
72027	-0.84108758
72127	-0.841732025
72227	-0.842060983
72327	-0.841631651
72427	-0.841705441
72527	-0.842792094
72627	-0.843613148
72727	-0.842856407
72827	-0.843868494
72927	-0.844652176
73027	-0.845072448
73127	-0.844779551
73227	-0.84610188
73327	-0.845971227
73427	-0.846758842
73527	-0.84638381
73627	-0.846351326
73727	-0.846664786
73827	-0.847653508
73927	-0.84833765
74027	-0.84826678
74127	-0.849514067
74227	-0.849669695
74234	-0.849815547
74334	-0.849873066
74434	-0.849773943
74534	-0.849513173
74634	-0.849622667
74734	-0.84957248
74834	-0.849728703
74934	-0.85012269
75034	-0.850007117
75134	-0.849596679
75234	-0.851221085
75334	-0.850291193
75434	-0.848927796
75534	-0.848711669
75634	-0.848970294
75734	-0.847363234
75834	-0.848545671
75934	-0.849361598
76034	-0.850718498
76134	-0.850460172
76234	-0.852122128
76334	-0.850993574
76434	-0.850582004
76534	-0.851667345
76634	-0.850922644
76734	-0.850265741
76834	-0.849138021
76934	-0.85011363
77034	-0.851938248
77134	-0.852436364
77234	-0.852640092
77334	-0.853184581
77434	-0.853789687
77534	-0.853644609
77634	-0.853779018
77734	-0.853756011
77834	-0.854567587
77934	-0.855462134
78034	-0.855536163
78134	-0.855395913
78141	-0.855380952
78241	-0.855563998
78341	-0.85554266
78441	-0.855528176
78541	-0.855544448
78641	-0.855615735
78741	-0.855715454
78841	-0.855593204
78941	-0.855596066
79041	-0.855674446
79141	-0.855791688
79241	-0.855899394
79341	-0.856024384
79441	-0.856018066
79541	-0.855993211
79641	-0.856075525
79741	-0.856181562
79841	-0.856083274
79941	-0.856045783
80041	-0.85597682
80141	-0.855940878
80241	-0.855927825
80341	-0.856014848
80441	-0.856003225
80541	-0.856048167
80641	-0.856131375
80741	-0.856198907
80841	-0.856232882
80941	-0.856284261
81041	-0.85632813
81141	-0.856322646
81241	-0.856480956
81341	-0.856531262
81441	-0.856563628
81541	-0.856524706
81641	-0.856445909
81741	-0.856489241
81841	-0.856528759
81941	-0.856534004
82041	-0.856449664
82048	-0.856445611
82148	-0.856539011
82248	-0.856536567
82348	-0.856624365
82448	-0.856651366
82548	-0.856733143
82648	-0.856808186
82748	-0.856763065
82848	-0.856773019
82948	-0.856735051
83048	-0.856582224
83148	-0.856652141
83248	-0.856598139
83348	-0.856621504
83448	-0.856674135
83548	-0.856652439
83648	-0.856674671
83748	-0.85657382
83848	-0.856638968
83948	-0.85662663
84048	-0.856762767
84148	-0.85700345
84248	-0.856941164
84348	-0.856850147
84448	-0.856869936
84548	-0.856825709
84648	-0.85676527
84748	-0.856739104
84848	-0.856710613
84948	-0.856756389
85048	-0.856794119
85148	-0.856824517
85248	-0.856862545
85348	-0.856947482
85448	-0.856875181
85548	-0.856827736
85648	-0.85680151
85748	-0.856761694
85848	-0.856864214
85948	-0.856907547
85955	-0.856889486
86055	-0.856866241
86155	-0.856893361
86255	-0.856917262
86355	-0.856916308
86455	-0.856978059
86555	-0.85702312
86655	-0.856960535
86755	-0.857031047
86855	-0.857060671
86955	-0.85710001
87055	-0.857064188
87155	-0.857026637
87255	-0.857064188
87355	-0.857134998
87455	-0.857107162
87555	-0.856959224
87655	-0.85700798
87755	-0.857002735
87855	-0.857053578
87955	-0.857112408
88055	-0.857140183
88155	-0.857296288
88255	-0.857241631
88355	-0.857312024
88455	-0.857374907
88555	-0.857278466
88655	-0.857311606
88755	-0.857520163
88855	-0.857560694
88955	-0.857431412
89055	-0.857515097
89155	-0.857372105
89255	-0.857444882
89355	-0.857651591
89455	-0.85762471
89555	-0.857597351
89655	-0.857581556
89755	-0.857558846
89855	-0.857547343
89862	-0.857564032
89962	-0.857746243
90062	-0.857872546
90162	-0.857907295
90262	-0.857804775
90362	-0.857768655
90462	-0.857711434
90562	-0.857769847
90662	-0.857782722
90762	-0.857771635
90862	-0.857867599
90962	-0.857913136
91062	-0.857945085
91162	-0.857926011
91262	-0.85797447
91362	-0.858065069
91462	-0.857922614
91562	-0.857991576
91662	-0.858021259
91762	-0.858049273
91862	-0.8580935
91962	-0.858194411
92062	-0.858183563
92162	-0.85825491
92262	-0.858327627
92362	-0.858387589
92462	-0.858425856
92562	-0.858470201
92662	-0.858595729
92762	-0.858499646
92862	-0.858516157
92962	-0.858588398
93062	-0.858700573
93162	-0.858819246
93262	-0.858874917
93362	-0.858882427
93462	-0.858891904
93562	-0.858806551
93662	-0.858908176
93762	-0.85904789
93769	-0.859050333
93869	-0.858972311
93969	-0.858996093
94069	-0.858987093
94169	-0.85894376
94269	-0.858958483
94369	-0.859054208
94469	-0.85911572
94569	-0.859124005
94669	-0.859037042
94769	-0.85898298
94869	-0.859060466
94969	-0.859021664
95069	-0.859100997
95169	-0.859112382
95269	-0.859085023
95369	-0.859119356
95469	-0.859028876
95569	-0.859128952
95669	-0.859157801
95769	-0.859227538
95869	-0.859282017
95969	-0.859330893
96069	-0.859314322
96169	-0.859250307
96269	-0.859206438
96369	-0.859269202
96469	-0.859223366
96569	-0.859231889
96669	-0.859200597
96769	-0.85912174
96869	-0.85905695
96969	-0.859088123
97069	-0.859227896
97169	-0.859261572
97269	-0.859330058
97369	-0.859331667
97469	-0.859284163
97569	-0.859275103
97669	-0.85931778

==> data/c10_rn20_alphabeta/mean.dat <==
Step	Value
1	-3.170905113
101	-3.167942524
201	-3.140873909
301	-3.143528223
401	-3.085287094
501	-3.047151327
601	-3.014463663
701	-2.980691195
801	-2.956801414
901	-2.94040513
1001	-2.921602488
1101	-2.906574488
1201	-2.890763998
1301	-2.876694441
1401	-2.871168375
1501	-2.849976301
1601	-2.842786551
1701	-2.844629288
1801	-2.830065012
1901	-2.818085432
2001	-2.81485796
2101	-2.800692081
2201	-2.816958427
2301	-2.823595285
2401	-2.802956343
2501	-2.79605031
2601	-2.796088696
2701	-2.787341833
2801	-2.779013872
2901	-2.795285463
3001	-2.78612113
3101	-2.785559177
3201	-2.77746129
3301	-2.782354355
3401	-2.771793127
3501	-2.766860485
3601	-2.772871017
3701	-2.764221668
3801	-2.768507242
3901	-2.761870384
3908	-2.758041859
4008	-2.75859499
4108	-2.76845932
4208	-2.763691664
4308	-2.760375261
4408	-2.769216537
4508	-2.764590263
4608	-2.759582996
4708	-2.756118059
4808	-2.754080534
4908	-2.75374794
5008	-2.752830267
5108	-2.749948025
5208	-2.757064819
5308	-2.756586313
5408	-2.744404793
5508	-2.741987467
5608	-2.746836424
5708	-2.744508028
5808	-2.7409904
5908	-2.741431236
6008	-2.734405994
6108	-2.740441799
6208	-2.742682934
6308	-2.751885653
6408	-2.735394001
6508	-2.732444286
6608	-2.725267887
6708	-2.731729031
6808	-2.725925684
6908	-2.722566843
7008	-2.72278595
7108	-2.723850965
7208	-2.73216033
7308	-2.729251385
7408	-2.719748497
7508	-2.703949213
7608	-2.713399172
7708	-2.715272427
7808	-2.716211796
7815	-2.719602585
7915	-2.709403992
8015	-2.707525015
8115	-2.71260047
8215	-2.708226442
8315	-2.713653564
8415	-2.708950043
8515	-2.705931664
8615	-2.700143099
8715	-2.712064505
8815	-2.70971036
8915	-2.702446699
9015	-2.699203968
9115	-2.696662903
9215	-2.705389023
9315	-2.706600666
9415	-2.710636139
9515	-2.707607985
9615	-2.695891857
9715	-2.699043512
9815	-2.709543705
9915	-2.709648609
10015	-2.70281148
10115	-2.702957153
10215	-2.707612753
10315	-2.700422525
10415	-2.701976538
10515	-2.694638252
10615	-2.701258898
10715	-2.69376421
10815	-2.680962563
10915	-2.686922789
11015	-2.686283588
11115	-2.685227394
11215	-2.685366869
11315	-2.689537287
11415	-2.694314241
11515	-2.682211637
11615	-2.676005602
11715	-2.686802626
11722	-2.685897112
11822	-2.682834625
11922	-2.681735754
12022	-2.68231678
12122	-2.683114052
12222	-2.688628912
12322	-2.682179689
12422	-2.698357821
12522	-2.691393614
12622	-2.687968493
12722	-2.679774284
12822	-2.689180374
12922	-2.680489063
13022	-2.683100224
13122	-2.678791523
13222	-2.681193352
13322	-2.685236692
13422	-2.684699535
13522	-2.682142735
13622	-2.67496562
13722	-2.671452045
13822	-2.691025496
13922	-2.682058334
14022	-2.685604095
14122	-2.6809237
14222	-2.673530579
14322	-2.668829203
14422	-2.667097569
14522	-2.663419485
14622	-2.658456564
14722	-2.671898842
14822	-2.673553944
14922	-2.679342508
15022	-2.673886538
15122	-2.677745819
15222	-2.673890591
15322	-2.675136089
15422	-2.670346498
15522	-2.67050457
15622	-2.663597822
15629	-2.662151575
15729	-2.662623644
15829	-2.663480997
15929	-2.680913925
16029	-2.673361063
16129	-2.670329571
16229	-2.67321372
16329	-2.667949677
16429	-2.664689302
16529	-2.67024374
16629	-2.67489171
16729	-2.672188044
16829	-2.668603897
16929	-2.67714715
17029	-2.662460327
17129	-2.664589643
17229	-2.66625905
17329	-2.664180279
17429	-2.666812658
17529	-2.660337925
17629	-2.664651632
17729	-2.656082869
17829	-2.65896821
17929	-2.667599678
18029	-2.66115737
18129	-2.664979219
18229	-2.662485361
18329	-2.662491322
18429	-2.64781785
18529	-2.651339054
18629	-2.651587963
18729	-2.652459383
18829	-2.657730818
18929	-2.65702939
19029	-2.648182631
19129	-2.645633936
19229	-2.649055481
19329	-2.652046442
19429	-2.653772831
19529	-2.656399012
19536	-2.654447794
19636	-2.656005383
19736	-2.661949396
19836	-2.660440445
19936	-2.650658846
20036	-2.661215305
20136	-2.659157753
20236	-2.649815798
20336	-2.665581942
20436	-2.662600517
20536	-2.660296917
20636	-2.67176199
20736	-2.67406559
20836	-2.659922123
20936	-2.664175272
21036	-2.657731771
21136	-2.664373398
21236	-2.657666922
21336	-2.662734985
21436	-2.652854681
21536	-2.665242672
21636	-2.659673929
21736	-2.653163195
21836	-2.654070139
21936	-2.66236949
22036	-2.663469553
22136	-2.665837765
22236	-2.661183596
22336	-2.674719095
22436	-2.666803598
22536	-2.66869235
22636	-2.667207479
22736	-2.662935495
22836	-2.664314508
22936	-2.667723894
23036	-2.667113304
23136	-2.667788506
23236	-2.666174412
23336	-2.663849592
23436	-2.668639898
23443	-2.670311451
23543	-2.666499376
23643	-2.660515547
23743	-2.655386209
23843	-2.660148382
23943	-2.663989782
24043	-2.65431881
24143	-2.666004658
24243	-2.651544571
24343	-2.657646418
24443	-2.663656712
24543	-2.660661697
24643	-2.660484552
24743	-2.665826797
24843	-2.665280581
24943	-2.659391642
25043	-2.653150797
25143	-2.666871071
25243	-2.662812471
25343	-2.658457041
25443	-2.665839911
25543	-2.667907476
25643	-2.665496349
25743	-2.677261114
25843	-2.668421745
25943	-2.673629522
26043	-2.665441036
26143	-2.667081594
26243	-2.664848328
26343	-2.668738842
26443	-2.668706179
26543	-2.678710938
26643	-2.670180082
26743	-2.667231798
26843	-2.663171768
26943	-2.661691666
27043	-2.662320614
27143	-2.661854506
27243	-2.661890984
27343	-2.663051844
27350	-2.66300106
27450	-2.654323578
27550	-2.664707184
27650	-2.670789242
27750	-2.670259237
27850	-2.677530527
27950	-2.673851967
28050	-2.679431438
28150	-2.685742617
28250	-2.679847717
28350	-2.67972374
28450	-2.685167313
28550	-2.689875841
28650	-2.690402031
28750	-2.688200951
28850	-2.686208487
28950	-2.687502384
29050	-2.675419807
29150	-2.675494194
29250	-2.669314146
29350	-2.668621778
29450	-2.670355558
29550	-2.667041063
29650	-2.675301552
29750	-2.661551714
29850	-2.669425011
29950	-2.666006088
30050	-2.676208973
30150	-2.670818329
30250	-2.666351557
30350	-2.66306448
30450	-2.6602211
30550	-2.652787685
30650	-2.656944036
30750	-2.657280922
30850	-2.663173199
30950	-2.662787676
31050	-2.667384386
31150	-2.6530478
31250	-2.66592145
31257	-2.66733861
31357	-2.660157681
31457	-2.655966282
31557	-2.670576096
31657	-2.668002605
31757	-2.672097921
31857	-2.661869287
31957	-2.659520864
32057	-2.660654545
32157	-2.665245056
32257	-2.656321764
32357	-2.666158915
32457	-2.664017677
32557	-2.667764187
32657	-2.669986963
32757	-2.671022892
32857	-2.664243937
32957	-2.670293808
33057	-2.673502922
33157	-2.669068575
33257	-2.669121742
33357	-2.676520824
33457	-2.674281359
33557	-2.679308414
33657	-2.685507774
33757	-2.674618483
33857	-2.675140381
33957	-2.667001009
34057	-2.678400755
34157	-2.680148602
34257	-2.670504093
34357	-2.686545849
34457	-2.685439825
34557	-2.678429842
34657	-2.677609682
34757	-2.676239014
34857	-2.676334143
34957	-2.678285599
35057	-2.675429821
35157	-2.667603493
35164	-2.668290854
35264	-2.667766333
35364	-2.675087929
35464	-2.674733162
35564	-2.671686172
35664	-2.679436684
35764	-2.680331707
35864	-2.667141199
35964	-2.667348146
36064	-2.671494246
36164	-2.671231031
36264	-2.672827482
36364	-2.672620773
36464	-2.674708843
36564	-2.682981491
36664	-2.67803216
36764	-2.66456461
36864	-2.675477028
36964	-2.666247368
37064	-2.673438787
37164	-2.664605618
37264	-2.657704115
37364	-2.662274361
37464	-2.670928717
37564	-2.672643185
37664	-2.669238329
37764	-2.666401148
37864	-2.670987129
37964	-2.670142412
38064	-2.672445536
38164	-2.674118996
38264	-2.675481796
38364	-2.682563305
38464	-2.677886486
38564	-2.684548855
38664	-2.68475914
38764	-2.69427824
38864	-2.691824675
38964	-2.685964823
39064	-2.689283848
39071	-2.691088438
39171	-2.68887043
39271	-2.695155144
39371	-2.695943594
39471	-2.697246075
39571	-2.696958065
39671	-2.700718403
39771	-2.700237989
39871	-2.698231459
39971	-2.705431461
40071	-2.704932451
40171	-2.709359646
40271	-2.712956905
40371	-2.715423107
40471	-2.717307329
40571	-2.719645977
40671	-2.724990606
40771	-2.724304438
40871	-2.728274584
40971	-2.72866106
41071	-2.727668047
41171	-2.72978282
41271	-2.730813265
41371	-2.735091209
41471	-2.732393742
41571	-2.737169981
41671	-2.736852884
41771	-2.736408472
41871	-2.744277
41971	-2.744608879
42071	-2.745685577
42171	-2.745503187
42271	-2.748968124
42371	-2.747136354
42471	-2.752112389
42571	-2.75092411
42671	-2.75235033
42771	-2.755072355
42871	-2.761257172
42971	-2.756857634
42978	-2.758808136
43078	-2.762034893
43178	-2.761957169
43278	-2.768190384
43378	-2.769202948
43478	-2.770123959
43578	-2.774850845
43678	-2.776578426
43778	-2.783301353
43878	-2.785052538
43978	-2.785334587
44078	-2.787532568
44178	-2.78704524
44278	-2.790059328
44378	-2.79109478
44478	-2.792554855
44578	-2.800818205
44678	-2.793785572
44778	-2.799770594
44878	-2.800658703
44978	-2.801918983
45078	-2.802857637
45178	-2.800015688
45278	-2.802886486
45378	-2.804617882
45478	-2.810622454
45578	-2.809895277
45678	-2.815335274
45778	-2.815274477
45878	-2.813143492
45978	-2.816231012
46078	-2.820915222
46178	-2.82119751
46278	-2.825949669
46378	-2.82915163
46478	-2.832802296
46578	-2.83856535
46678	-2.836395741
46778	-2.834986687
46878	-2.838987827
46885	-2.841649771
46985	-2.843374968
47085	-2.845318556
47185	-2.848114252
47285	-2.845683098
47385	-2.846394539
47485	-2.849413157
47585	-2.849589109
47685	-2.858335495
47785	-2.856161118
47885	-2.852552414
47985	-2.854434013
48085	-2.854512453
48185	-2.857019186
48285	-2.858264923
48385	-2.861220837
48485	-2.862747669
48585	-2.869250536
48685	-2.869805574
48785	-2.87069416
48885	-2.86732173
48985	-2.872429132
49085	-2.871738672
49185	-2.873947382
49285	-2.878531456
49385	-2.880188942
49485	-2.880151033
49585	-2.883388281
49685	-2.884489775
49785	-2.879766464
49885	-2.892588615
49985	-2.891229391
50085	-2.890154839
50185	-2.894062042
50285	-2.893211603
50385	-2.895904779
50485	-2.89604497
50585	-2.900106668
50685	-2.900187969
50785	-2.906405926
50792	-2.903676987
50892	-2.900258303
50992	-2.90858531
51092	-2.906541109
51192	-2.90289712
51292	-2.903974771
51392	-2.910323858
51492	-2.904103279
51592	-2.911091328
51692	-2.907158852
51792	-2.910491467
51892	-2.914378643
51992	-2.915015221
52092	-2.919226408
52192	-2.921323299
52292	-2.924992323
52392	-2.921252012
52492	-2.924023867
52592	-2.925007582
52692	-2.928342104
52792	-2.929271698
52892	-2.93077302
52992	-2.934544802
53092	-2.934467077
53192	-2.933583498
53292	-2.937698126
53392	-2.940109253
53492	-2.938047409
53592	-2.939146757
53692	-2.937469244
53792	-2.943380117
53892	-2.944580317
53992	-2.946950674
54092	-2.952596903
54192	-2.950579166
54292	-2.957511902
54392	-2.959754467
54492	-2.957148552
54592	-2.956586838
54692	-2.960728168
54699	-2.96053791
54799	-2.964323282
54899	-2.968270302
54999	-2.959045887
55099	-2.964742422
55199	-2.966900587
55299	-2.973142862
55399	-2.974182606
55499	-2.97080636
55599	-2.973504543
55699	-2.968983412
55799	-2.973994493
55899	-2.975246668
55999	-2.977984905
56099	-2.97828722
56199	-2.975035429
56299	-2.97837472
56399	-2.980415821
56499	-2.984056473
56599	-2.984149933
56699	-2.989113331
56799	-2.984706402
56899	-2.990848064
56999	-2.995042562
57099	-2.997728109
57199	-2.997979641
57299	-2.995843172
57399	-2.999940395
57499	-3.001722574
57599	-2.997289419
57699	-3.007675886
57799	-3.004245996
57899	-3.005821943
57999	-3.008337736
58099	-3.007997274
58199	-3.01178956
58299	-3.011774778
58399	-3.015272141
58499	-3.014743567
58599	-3.015593767
58606	-3.015324831
58706	-3.013814449
58806	-3.013409853
58906	-3.013186455
59006	-3.012215614
59106	-3.013911009
59206	-3.015492439
59306	-3.015544415
59406	-3.013828993
59506	-3.013719797
59606	-3.012485981
59706	-3.014526606
59806	-3.014046907
59906	-3.012957096
60006	-3.014552832
60106	-3.01469183
60206	-3.014557838
60306	-3.015264511
60406	-3.014750957
60506	-3.016339302
60606	-3.017637491
60706	-3.017627239
60806	-3.01778388
60906	-3.01852417
61006	-3.019820929
61106	-3.018961906
61206	-3.021599531
61306	-3.022989035
61406	-3.020746708
61506	-3.020637751
61606	-3.019723654
61706	-3.022236347
61806	-3.022024632
61906	-3.02281189
62006	-3.022435188
62106	-3.021260977
62206	-3.022104263
62306	-3.022863388
62406	-3.024308205
62506	-3.024182081
62513	-3.0243361
62613	-3.024168491
62713	-3.024955988
62813	-3.025689125
62913	-3.025738001
63013	-3.027803183
63113	-3.02678299
63213	-3.028739214
63313	-3.029145002
63413	-3.026844978
63513	-3.02685523
63613	-3.027179241
63713	-3.026908159
63813	-3.026361704
63913	-3.026421785
64013	-3.027094841
64113	-3.028758049
64213	-3.027153969
64313	-3.027549744
64413	-3.028021574
64513	-3.028582335
64613	-3.029238224
64713	-3.027230024
64813	-3.028583288
64913	-3.02834034
65013	-3.029769897
65113	-3.029592514
65213	-3.03053546
65313	-3.029685497
65413	-3.029980898
65513	-3.031149149
65613	-3.032423258
65713	-3.030125856
65813	-3.030786514
65913	-3.032987833
66013	-3.031188011
66113	-3.031286716
66213	-3.031130791
66313	-3.032233238
66413	-3.032287121
66420	-3.032572508
66520	-3.032564163
66620	-3.034215927
66720	-3.032972813
66820	-3.03464818
66920	-3.033804655
67020	-3.034252167
67120	-3.034373522
67220	-3.033825874
67320	-3.032632828
67420	-3.032594681
67520	-3.031476736
67620	-3.031159878
67720	-3.032744169
67820	-3.034359455
67920	-3.033132076
68020	-3.032699108
68120	-3.033642292
68220	-3.036314249
68320	-3.034730196
68420	-3.03412509
68520	-3.033336878
68620	-3.033252954
68720	-3.035897493
68820	-3.038525105
68920	-3.035708427
69020	-3.035566568
69120	-3.036290884
69220	-3.03488183
69320	-3.034520149
69420	-3.034913778
69520	-3.034754276
69620	-3.036026955
69720	-3.037533045
69820	-3.037766457
69920	-3.037018538
70020	-3.037197828
70120	-3.038528919
70220	-3.038537979
70320	-3.037830353
70327	-3.037871599
70427	-3.036190987
70527	-3.036581993
70627	-3.037781239
70727	-3.036738873
70827	-3.038208246
70927	-3.038302898
71027	-3.037954569
71127	-3.039250851
71227	-3.038939238
71327	-3.038629532
71427	-3.039611816
71527	-3.041966915
71627	-3.039547205
71727	-3.040525436
71827	-3.038762808
71927	-3.038731337
72027	-3.03657794
72127	-3.037609816
72227	-3.038081884
72327	-3.041636467
72427	-3.041827202
72527	-3.040878773
72627	-3.041414976
72727	-3.040815592
72827	-3.042200565
72927	-3.042848349
73027	-3.043622494
73127	-3.04573679
73227	-3.042635918
73327	-3.04160881
73427	-3.043375015
73527	-3.042865992
73627	-3.044671774
73727	-3.044673681
73827	-3.044532061
73927	-3.045029163
74027	-3.04591465
74127	-3.047020435
74227	-3.046247244
74234	-3.047027826
74334	-3.047469378
74434	-3.047495604
74534	-3.047916412
74634	-3.048131943
74734	-3.047878504
74834	-3.047627687
74934	-3.047121286
75034	-3.047040462
75134	-3.048820734
75234	-3.046847105
75334	-3.046340942
75434	-3.047280788
75534	-3.048345327
75634	-3.048072577
75734	-3.049498796
75834	-3.049155235
75934	-3.049569845
76034	-3.049185991
76134	-3.050462246
76234	-3.051368475
76334	-3.051464796
76434	-3.051768303
76534	-3.051736355
76634	-3.051640749
76734	-3.053539753
76834	-3.051209927
76934	-3.05264616
77034	-3.050599575
77134	-3.051044703
77234	-3.049296141
77334	-3.048892975
77434	-3.050394773
77534	-3.050867081
77634	-3.051036358
77734	-3.050207853
77834	-3.050597429
77934	-3.04964757
78034	-3.051450491
78134	-3.048666477
78141	-3.048653364
78241	-3.049514294
78341	-3.048988581
78441	-3.048948765
78541	-3.048659801
78641	-3.04867053
78741	-3.049003363
78841	-3.049352884
78941	-3.049901962
79041	-3.05055809
79141	-3.050612926
79241	-3.051002502
79341	-3.050710201
79441	-3.050145149
79541	-3.051564217
79641	-3.051637888
79741	-3.051037073
79841	-3.051136494
79941	-3.051419497
80041	-3.0519557
80141	-3.05205822
80241	-3.051811695
80341	-3.050940752
80441	-3.051811457
80541	-3.051604986
80641	-3.051051378
80741	-3.052132607
80841	-3.05190444
80941	-3.052393675
81041	-3.052741051
81141	-3.052449226
81241	-3.051920652
81341	-3.052752256
81441	-3.052552938
81541	-3.053210735
81641	-3.052927256
81741	-3.052688122
81841	-3.052143812
81941	-3.052768469
82041	-3.052447796
82048	-3.052450418
82148	-3.052178144
82248	-3.051941872
82348	-3.051691532
82448	-3.052310944
82548	-3.051394939
82648	-3.051689863
82748	-3.051969528
82848	-3.051457167
82948	-3.051840305
83048	-3.051354408
83148	-3.051599741
83248	-3.051866293
83348	-3.051317453
83448	-3.052746534
83548	-3.05305934
83648	-3.052783728
83748	-3.052513361
83848	-3.052492619
83948	-3.052063704
84048	-3.051673889
84148	-3.052232265
84248	-3.052571058
84348	-3.05228281
84448	-3.052626133
84548	-3.052687407
84648	-3.05247736
84748	-3.052747011
84848	-3.052597284
84948	-3.052592039
85048	-3.052714109
85148	-3.052723885
85248	-3.053201914
85348	-3.052384853
85448	-3.051871061
85548	-3.052444696
85648	-3.052393913
85748	-3.053076029
85848	-3.052760124
85948	-3.052452087
85955	-3.052448273
86055	-3.053044796
86155	-3.053019762
86255	-3.053011894
86355	-3.05303812
86455	-3.052870989
86555	-3.053119421
86655	-3.053143263
86755	-3.053394794
86855	-3.053160667
86955	-3.053183079
87055	-3.052927256
87155	-3.05287838
87255	-3.052932262
87355	-3.052975416
87455	-3.053025484
87555	-3.052840948
87655	-3.052753687
87755	-3.05249095
87855	-3.052451372
87955	-3.052282095
88055	-3.052885056
88155	-3.053212166
88255	-3.052310944
88355	-3.052891016
88455	-3.053136826
88555	-3.052585363
88655	-3.053243637
88755	-3.05300355
88855	-3.052853107
88955	-3.053108215
89055	-3.052929401
89155	-3.052577019
89255	-3.052890301
89355	-3.052503109
89455	-3.052540302
89555	-3.05291605
89655	-3.053540945
89755	-3.053551197
89855	-3.053254128
89862	-3.053273201
89962	-3.053559303
90062	-3.053901911
90162	-3.052983522
90262	-3.053298235
90362	-3.053690195
90462	-3.053684711
90562	-3.054310083
90662	-3.054631948
90762	-3.055135489
90862	-3.054678202
90962	-3.055000067
91062	-3.054751873
91162	-3.0542202
91262	-3.054558277
91362	-3.054205894
91462	-3.053905487
91562	-3.054709435
91662	-3.054460287
91762	-3.054761648
91862	-3.054812193
91962	-3.053625584
92062	-3.054581165
92162	-3.054522038
92262	-3.054793358
92362	-3.055095434
92462	-3.05505085
92562	-3.055119038
92662	-3.054516315
92762	-3.054545641
92862	-3.054908991
92962	-3.054642916
93062	-3.055259943
93162	-3.054705381
93262	-3.054727077
93362	-3.05473876
93462	-3.05422163
93562	-3.054504871
93662	-3.054287195
93762	-3.054240704
93769	-3.054251432
93869	-3.054022551
93969	-3.053978443
94069	-3.054020882
94169	-3.054648161
94269	-3.054987431
94369	-3.055245638
94469	-3.054644108
94569	-3.054996967
94669	-3.055010796
94769	-3.055278778
94869	-3.055105209
94969	-3.05532527
95069	-3.055063963
95169	-3.055719614
95269	-3.055685759
95369	-3.055426121
95469	-3.055747747
95569	-3.055747271
95669	-3.055715561
95769	-3.055501699
95869	-3.05577755
95969	-3.055205345
96069	-3.054687977
96169	-3.055188179
96269	-3.054651976
96369	-3.054972887
96469	-3.055128098
96569	-3.054880381
96669	-3.055473804
96769	-3.056001902
96869	-3.055118799
96969	-3.055770874
97069	-3.056055069
97169	-3.055464029
97269	-3.055145025
97369	-3.055174351
97469	-3.054665327
97569	-3.054383039
97669	-3.054742336

==> data/c10_rn50/c10_rn50_accuracy_fp32.dat <==
Step    Value
3907	0.755699992
7814	0.737900019
11721	0.787899971
15628	0.801100016
19535	0.614600003
23442	0.785099983
27349	0.776899993
31256	0.746599972
35163	0.654600024
39070	0.699199975
42977	0.917900026
46884	0.918500006
50791	0.917500019
54698	0.908200026
58605	0.905099988
62512	0.928600013
66419	0.930400014
70326	0.92930001
74233	0.930700004
78140	0.928799987
82047	0.930499971
85954	0.930400014
89861	0.930299997
93768	0.930899978
97675	0.930199981

==> data/c10_rn50/c10_rn50_accuracy_fp8ls.dat <==
Step	Value
3907	0.728900015
7814	0.717700005
11721	0.713699996
15628	0.7421
19535	0.661899984
23442	0.701799989
27349	0.729700029
31256	0.684199989
35163	0.691500008
39070	0.672399998
42977	0.91960001
46884	0.916599989
50791	0.916199982
54698	0.899299979
58605	0.902100027
62512	0.929199994
66419	0.931100011
70326	0.931500018
74233	0.931800008
78140	0.930700004
82047	0.932399988
85954	0.931999981
89861	0.933700025
93768	0.932099998
97675	0.932399988

==> data/c10_rn50/c10_rn50_accuracy_s2fp8.dat <==
Step    Value
3907	0.687900007
7814	0.751900017
11721	0.781099975
15628	0.726199985
19535	0.754800022
23442	0.77609998
27349	0.780300021
31256	0.69599998
35163	0.763499975
39070	0.626100004
42977	0.923799992
46884	0.921199977
50791	0.915799975
54698	0.903299987
58605	0.900099993
62512	0.931299984
66419	0.932699978
70326	0.932699978
74233	0.933899999
78140	0.934000015
82047	0.934199989
85954	0.934400022
89861	0.935400009
93768	0.934599996
97675	0.934300005

==> data/c10_rn50/c10_rn50_l2loss_fp32.dat <==
Step	Value
1	0.374441832
101	0.371207088
201	0.363867164
301	0.35760203
401	0.352704763
501	0.348174214
601	0.343435347
701	0.338676095
801	0.334190726
901	0.330338866
1001	0.326108038
1101	0.321897209
1201	0.31847775
1301	0.315059125
1401	0.3111251
1501	0.307638943
1601	0.3044613
1701	0.301187992
1801	0.298311442
1901	0.294918597
2001	0.291707397
2101	0.28900817
2201	0.285879701
2301	0.283460706
2401	0.281035602
2501	0.278791875
2601	0.276609331
2701	0.274678946
2801	0.272946954
2901	0.271084964
3001	0.269498736
3101	0.267414451
3201	0.265846223
3301	0.264625013
3401	0.263741106
3501	0.262397885
3601	0.261789054
3701	0.261076659
3801	0.260061264
3901	0.259034902
3908	0.258923829
4008	0.258174658
4108	0.257503241
4208	0.256763577
4308	0.255975693
4408	0.255215019
4508	0.254445285
4608	0.253935814
4708	0.253294855
4808	0.253305823
4908	0.253019273
5008	0.252727181
5108	0.252292126
5208	0.252151102
5308	0.252371371
5408	0.252254009
5508	0.251879185
5608	0.251729101
5708	0.251984477
5808	0.251903176
5908	0.251536578
6008	0.251775056
6108	0.25183621
6208	0.251643717
6308	0.251698256
6408	0.251501739
6508	0.251701593
6608	0.252298504
6708	0.252729118
6808	0.252889663
6908	0.253376842
7008	0.253588557
7108	0.253623962
7208	0.2534419
7308	0.253498644
7408	0.253738105
7508	0.253908992
7608	0.254099041
7708	0.254229069
7808	0.254309267
7815	0.254280001
7915	0.255271703
8015	0.255297989
8115	0.255825788
8215	0.256609142
8315	0.256857157
8415	0.257195711
8515	0.258145809
8615	0.258115619
8715	0.258573771
8815	0.258798689
8915	0.258956969
9015	0.258910894
9115	0.259118855
9215	0.259294152
9315	0.259509683
9415	0.259966731
9515	0.260574371
9615	0.260798961
9715	0.261262923
9815	0.261423439
9915	0.26145342
10015	0.261754364
10115	0.262206614
10215	0.262715042
10315	0.262893796
10415	0.263362825
10515	0.263564885
10615	0.263609916
10715	0.264629394
10815	0.264852971
10915	0.265157044
11015	0.265172392
11115	0.264883488
11215	0.265289992
11315	0.265515
11415	0.265947431
11515	0.266174465
11615	0.266934037
11715	0.26691252
11722	0.266942233
11822	0.267941922
11922	0.268603593
12022	0.268561959
12122	0.269137114
12222	0.268789262
12322	0.269132912
12422	0.269526273
12522	0.269835651
12622	0.270395309
12722	0.270507604
12822	0.270926714
12922	0.271173954
13022	0.270869881
13122	0.271849513
13222	0.272080004
13322	0.271936864
13422	0.271963894
13522	0.272034168
13622	0.272138923
13722	0.272243589
13822	0.273123294
13922	0.273772568
14022	0.273548931
14122	0.274006903
14222	0.274023294
14322	0.274073541
14422	0.274410605
14522	0.274488509
14622	0.274316996
14722	0.274081886
14822	0.274477839
14922	0.274992019
15022	0.275125295
15122	0.27502507
15222	0.274825931
15322	0.274653107
15422	0.274751633
15522	0.274245679
15622	0.273951948
15629	0.273938358
15729	0.274890423
15829	0.274957985
15929	0.274919242
16029	0.275462449
16129	0.275201052
16229	0.27604422
16329	0.27651304
16429	0.277380645
16529	0.278061152
16629	0.278493166
16729	0.278959364
16829	0.278897732
16929	0.279308379
17029	0.27925995
17129	0.279609233
17229	0.279683053
17329	0.279421061
17429	0.279869139
17529	0.280666977
17629	0.280981719
17729	0.281259
17829	0.280648559
17929	0.2808294
18029	0.281319976
18129	0.281725198
18229	0.281835735
18329	0.28193602
18429	0.281917781
18529	0.281533808
18629	0.281864285
18729	0.282002598
18829	0.28133738
18929	0.28155005
19029	0.281879544
19129	0.281707823
19229	0.281856447
19329	0.282039821
19429	0.282678992
19529	0.282720119
19536	0.282755911
19636	0.284092844
19736	0.283889383
19836	0.284044802
19936	0.283659369
20036	0.283904791
20136	0.284549445
20236	0.284141093
20336	0.283836186
20436	0.283729434
20536	0.284323007
20636	0.283483356
20736	0.284203887
20836	0.284383744
20936	0.284095466
21036	0.285005003
21136	0.284657568
21236	0.285418659
21336	0.285152584
21436	0.285260618
21536	0.285283417
21636	0.285425365
21736	0.285684109
21836	0.285053015
21936	0.284964114
22036	0.285469085
22136	0.285293311
22236	0.285340875
22336	0.285181254
22436	0.285335243
22536	0.284647524
22636	0.284709901
22736	0.284676224
22836	0.285000056
22936	0.285665095
23036	0.285814017
23136	0.285992771
23236	0.285547733
23336	0.285618007
23436	0.28574124
23443	0.285701364
23543	0.286051512
23643	0.286927044
23743	0.286937952
23843	0.287281871
23943	0.287556648
24043	0.287847549
24143	0.288257718
24243	0.28805992
24343	0.288096488
24443	0.288669944
24543	0.288458735
24643	0.288089335
24743	0.287702948
24843	0.287845969
24943	0.288339019
25043	0.288643867
25143	0.289501667
25243	0.289603621
25343	0.289564937
25443	0.289646149
25543	0.289391249
25643	0.289698839
25743	0.289734364
25843	0.289997756
25943	0.290064901
26043	0.289613158
26143	0.289343655
26243	0.28920874
26343	0.28932023
26443	0.28960371
26543	0.289714068
26643	0.289332449
26743	0.290271074
26843	0.290783137
26943	0.290215641
27043	0.289566964
27143	0.28937313
27243	0.289976656
27343	0.289929181
27350	0.289888531
27450	0.289750755
27550	0.289684147
27650	0.289315045
27750	0.289236486
27850	0.289823413
27950	0.290227532
28050	0.290023208
28150	0.289850831
28250	0.289735168
28350	0.289953351
28450	0.28987512
28550	0.289700717
28650	0.289785743
28750	0.289822489
28850	0.290212601
28950	0.289613754
29050	0.289070308
29150	0.289798588
29250	0.290076911
29350	0.2902897
29450	0.290311128
29550	0.290878177
29650	0.290606648
29750	0.291182548
29850	0.290600091
29950	0.290858448
30050	0.291213185
30150	0.291469932
30250	0.29107973
30350	0.291063964
30450	0.291808546
30550	0.291897774
30650	0.291411966
30750	0.290911794
30850	0.29107058
30950	0.29052785
31050	0.290615201
31150	0.290936559
31250	0.291267514
31257	0.291268498
31357	0.291656554
31457	0.292624354
31557	0.292711645
31657	0.292177379
31757	0.292007715
31857	0.29266414
31957	0.292941809
32057	0.292841017
32157	0.293066978
32257	0.293135017
32357	0.293845385
32457	0.293798923
32557	0.293468028
32657	0.293865532
32757	0.294316679
32857	0.294434428
32957	0.293826044
33057	0.294028252
33157	0.294038922
33257	0.293737203
33357	0.293544292
33457	0.294528991
33557	0.294284135
33657	0.293825686
33757	0.29412362
33857	0.294351935
33957	0.294397324
34057	0.293610334
34157	0.293736726
34257	0.294020057
34357	0.293876886
34457	0.293844908
34557	0.294074297
34657	0.293815076
34757	0.294509649
34857	0.294712335
34957	0.295216531
35057	0.29474476
35157	0.294378996
35164	0.294388771
35264	0.294887066
35364	0.29441309
35464	0.294400454
35564	0.294106454
35664	0.294471979
35764	0.294806182
35864	0.294988692
35964	0.29470548
36064	0.29459092
36164	0.294880122
36264	0.295140177
36364	0.295286864
36464	0.294822097
36564	0.295444906
36664	0.296111077
36764	0.295485795
36864	0.295544356
36964	0.294861138
37064	0.294440091
37164	0.294074059
37264	0.29436934
37364	0.295383871
37464	0.295379788
37564	0.294676721
37664	0.294362456
37764	0.294520706
37864	0.294212699
37964	0.294677526
38064	0.294887692
38164	0.294847757
38264	0.294178843
38364	0.294292629
38464	0.29482317
38564	0.295625329
38664	0.295684248
38764	0.295248896
38864	0.295309305
38964	0.295713067
39064	0.29547444
39071	0.29545784
39171	0.294630498
39271	0.293726921
39371	0.292791218
39471	0.291860193
39571	0.290927738
39671	0.289977342
39771	0.289030701
39871	0.288068175
39971	0.287114471
40071	0.286167383
40171	0.285214484
40271	0.284262896
40371	0.283318311
40471	0.282387555
40571	0.281437486
40671	0.280475944
40771	0.279547602
40871	0.278611749
40971	0.27766645
41071	0.276744455
41171	0.275829107
41271	0.27490291
41371	0.273971111
41471	0.273049533
41571	0.272147387
41671	0.271216393
41771	0.27029413
41871	0.269391298
41971	0.268483371
42071	0.267572224
42171	0.266685575
42271	0.26578638
42371	0.264896721
42471	0.264017314
42571	0.263127089
42671	0.262252986
42771	0.261380106
42871	0.260508597
42971	0.259633154
42978	0.259572417
43078	0.258714586
43178	0.257852346
43278	0.256982774
43378	0.256127894
43478	0.255264461
43578	0.25441128
43678	0.253559321
43778	0.252719253
43878	0.251880497
43978	0.251041651
44078	0.250197321
44178	0.249365374
44278	0.248536125
44378	0.247717768
44478	0.24689889
44578	0.2460832
44678	0.245260417
44778	0.244443357
44878	0.243635908
44978	0.2428343
45078	0.242033362
45178	0.241241589
45278	0.240449548
45378	0.239655539
45478	0.238866344
45578	0.238083422
45678	0.237310469
45778	0.236538351
45878	0.235763326
45978	0.234979674
46078	0.234225586
46178	0.233460695
46278	0.232697815
46378	0.231935203
46478	0.231181398
46578	0.230418012
46678	0.229662135
46778	0.228904411
46878	0.228154689
46885	0.228103414
46985	0.227375388
47085	0.226648405
47185	0.225922137
47285	0.225188643
47385	0.224461049
47485	0.223734498
47585	0.2230165
47685	0.222300574
47785	0.221579418
47885	0.220868677
47985	0.220166057
48085	0.219467089
48185	0.218758106
48285	0.21805194
48385	0.217352629
48485	0.216654688
48585	0.215955809
48685	0.215266451
48785	0.21458818
48885	0.213903993
48985	0.21321626
49085	0.212546796
49185	0.211878017
49285	0.211218357
49385	0.210550368
49485	0.20987387
49585	0.209221974
49685	0.208560169
49785	0.207890525
49885	0.207241133
49985	0.206586391
50085	0.205937147
50185	0.205270529
50285	0.204627931
50385	0.203999221
50485	0.20335485
50585	0.202730432
50685	0.202127382
50785	0.201511785
50792	0.201468006
50892	0.200880408
50992	0.200256288
51092	0.199648499
51192	0.199063182
51292	0.198466256
51392	0.197856352
51492	0.197250664
51592	0.196647108
51692	0.196045607
51792	0.195471063
51892	0.194879413
51992	0.194294095
52092	0.193706155
52192	0.193124741
52292	0.192548916
52392	0.191972405
52492	0.191381738
52592	0.190808743
52692	0.190236136
52792	0.189647883
52892	0.189083621
52992	0.188517258
53092	0.18798624
53192	0.187442854
53292	0.186895251
53392	0.186347455
53492	0.185782835
53592	0.185225785
53692	0.184676126
53792	0.184160158
53892	0.183624133
53992	0.183094844
54092	0.182560548
54192	0.182047188
54292	0.181528077
54392	0.181004092
54492	0.180505797
54592	0.179992139
54692	0.179516107
54699	0.179484695
54799	0.178984106
54899	0.178470448
54999	0.177964404
55099	0.177441478
55199	0.176910281
55299	0.176416785
55399	0.175922662
55499	0.175434783
55599	0.174970791
55699	0.174490497
55799	0.174020991
55899	0.173552632
55999	0.173054203
56099	0.172570571
56199	0.172101051
56299	0.171615914
56399	0.171132177
56499	0.170646906
56599	0.170185
56699	0.169724852
56799	0.169254377
56899	0.168784946
56999	0.168337882
57099	0.167892531
57199	0.167457163
57299	0.16700469
57399	0.166603729
57499	0.166157991
57599	0.165747583
57699	0.165297106
57799	0.164861262
57899	0.164417401
57999	0.163966984
58099	0.16357024
58199	0.163167596
58299	0.162758186
58399	0.162310615
58499	0.161865965
58599	0.161464408
58606	0.161460951
58706	0.161404356
58806	0.161346108
58906	0.161287501
59006	0.161230162
59106	0.161172792
59206	0.161114901
59306	0.16105707
59406	0.160999075
59506	0.160941228
59606	0.160883546
59706	0.160825819
59806	0.160768166
59906	0.160710037
60006	0.160651997
60106	0.160593748
60206	0.160535708
60306	0.160477445
60406	0.160418913
60506	0.16036056
60606	0.160302237
60706	0.160244182
60806	0.160185426
60906	0.160127059
61006	0.160068318
61106	0.160009563
61206	0.15995124
61306	0.159892946
61406	0.159834787
61506	0.159776449
61606	0.159718648
61706	0.159660131
61806	0.159601852
61906	0.15954341
62006	0.159484521
62106	0.159426272
62206	0.159368202
62306	0.159309849
62406	0.159251645
62506	0.159193456
62513	0.159189373
62613	0.159131378
62713	0.159073189
62813	0.159015164
62913	0.158956677
63013	0.158898354
63113	0.158840507
63213	0.158782497
63313	0.158723816
63413	0.158665419
63513	0.158607155
63613	0.15854916
63713	0.158491045
63813	0.158432767
63913	0.158374444
64013	0.158316314
64113	0.158258021
64213	0.158200026
64313	0.158141509
64413	0.15808323
64513	0.158025146
64613	0.15796648
64713	0.157908559
64813	0.157850489
64913	0.157792136
65013	0.157734096
65113	0.157676369
65213	0.157618046
65313	0.157559842
65413	0.157501727
65513	0.157443732
65613	0.157385573
65713	0.157327399
65813	0.157269597
65913	0.157211751
66013	0.157153666
66113	0.157095522
66213	0.157037362
66313	0.15697898
66413	0.156920984
66420	0.156916872
66520	0.156858876
66620	0.156800747
66720	0.156742424
66820	0.156684294
66920	0.156626105
67020	0.156567767
67120	0.156509385
67220	0.156451494
67320	0.156393662
67420	0.156335682
67520	0.156277463
67620	0.15621911
67720	0.156161129
67820	0.156103253
67920	0.156045213
68020	0.155987814
68120	0.155929849
68220	0.155871958
68320	0.155814126
68420	0.155756131
68520	0.15569815
68620	0.155640572
68720	0.155582413
68820	0.155525088
68920	0.15546684
69020	0.155409008
69120	0.155351013
69220	0.155293137
69320	0.155235022
69420	0.155177325
69520	0.155119523
69620	0.155061737
69720	0.155003905
69820	0.154946253
69920	0.154888719
70020	0.154831216
70120	0.154773548
70220	0.154715911
70320	0.154658362
70327	0.154654354
70427	0.154597357
70527	0.154539794
70627	0.154482484
70727	0.154424876
70827	0.154367581
70927	0.154309839
71027	0.154252291
71127	0.154194787
71227	0.154137492
71327	0.154080331
71427	0.154023036
71527	0.153965697
71627	0.153908178
71727	0.153850943
71827	0.153793633
71927	0.153736562
72027	0.153679207
72127	0.15362221
72227	0.153564736
72327	0.15350762
72427	0.153450385
72527	0.153393537
72627	0.153336272
72727	0.153278977
72827	0.153222054
72927	0.153165042
73027	0.153107718
73127	0.153050572
73227	0.152993709
73327	0.152936563
73427	0.152879253
73527	0.152822241
73627	0.152765334
73727	0.152708411
73827	0.152651653
73927	0.152594432
74027	0.15253751
74127	0.152480468
74227	0.15242368
74234	0.152419686
74334	0.152362749
74434	0.152305752
74534	0.152248919
74634	0.152192175
74734	0.152135149
74834	0.152078256
74934	0.152021438
75034	0.15196465
75134	0.151907742
75234	0.151850626
75334	0.151793867
75434	0.151737198
75534	0.151680574
75634	0.151624158
75734	0.151567787
75834	0.151511058
75934	0.151454598
76034	0.151398242
76134	0.151341677
76234	0.151284903
76334	0.151228324
76434	0.151171893
76534	0.151115179
76634	0.151058778
76734	0.151002407
76834	0.150945991
76934	0.150889397
77034	0.150832802
77134	0.150776193
77234	0.150719717
77334	0.15066348
77434	0.15060696
77534	0.150550514
77634	0.150493935
77734	0.150437921
77834	0.150381699
77934	0.15032582
78034	0.150269374
78134	0.150216669
78141	0.150216281
78241	0.150210604
78341	0.150204957
78441	0.150199294
78541	0.150193617
78641	0.150187939
78741	0.150182262
78841	0.150176644
78941	0.150170997
79041	0.15016529
79141	0.150159657
79241	0.150153995
79341	0.150148317
79441	0.150142655
79541	0.150137037
79641	0.150131389
79741	0.150125727
79841	0.15012005
79941	0.150114402
80041	0.150108755
80141	0.150103122
80241	0.150097474
80341	0.150091812
80441	0.150086135
80541	0.150080472
80641	0.15007484
80741	0.150069162
80841	0.150063515
80941	0.150057852
81041	0.150052175
81141	0.150046527
81241	0.15004088
81341	0.150035247
81441	0.1500296
81541	0.150023937
81641	0.15001826
81741	0.150012612
81841	0.15000695
81941	0.150001317
82041	0.149995625
82048	0.149995238
82148	0.149989605
82248	0.149983943
82348	0.149978265
82448	0.149972618
82548	0.14996694
82648	0.149961293
82748	0.14995563
82848	0.149949983
82948	0.14994435
83048	0.149938703
83148	0.149933025
83248	0.149927393
83348	0.149921715
83448	0.149916068
83548	0.149910435
83648	0.149904758
83748	0.14989911
83848	0.149893448
83948	0.1498878
84048	0.149882153
84148	0.149876535
84248	0.149870872
84348	0.14986521
84448	0.149859548
84548	0.1498539
84648	0.149848238
84748	0.149842545
84848	0.149836883
84948	0.149831265
85048	0.149825588
85148	0.149819985
85248	0.149814308
85348	0.149808705
85448	0.149803042
85548	0.149797395
85648	0.149791762
85748	0.149786115
85848	0.149780452
85948	0.149774805
85955	0.149774417
86055	0.14976877
86155	0.149763137
86255	0.149757519
86355	0.149751827
86455	0.149746194
86555	0.149740532
86655	0.149734914
86755	0.149729267
86855	0.149723634
86955	0.149717987
87055	0.149712324
87155	0.149706721
87255	0.149701044
87355	0.149695411
87455	0.149689749
87555	0.149684101
87655	0.149678469
87755	0.149672806
87855	0.149667189
87955	0.149661556
88055	0.149655923
88155	0.149650291
88255	0.149644628
88355	0.149638966
88455	0.149633318
88555	0.149627671
88655	0.149621993
88755	0.149616361
88855	0.149610713
88955	0.14960508
89055	0.149599403
89155	0.149593771
89255	0.149588153
89355	0.14958249
89455	0.149576828
89555	0.14957118
89655	0.149565548
89755	0.149559915
89855	0.149554238
89862	0.14955388
89962	0.149548233
90062	0.149542585
90162	0.149536952
90262	0.149531335
90362	0.149525687
90462	0.149520025
90562	0.149514392
90662	0.149508715
90762	0.149503112
90862	0.149497479
90962	0.149491861
91062	0.149486199
91162	0.149480522
91262	0.149474904
91362	0.149469256
91462	0.149463624
91562	0.149457991
91662	0.149452329
91762	0.149446681
91862	0.149441019
91962	0.149435371
92062	0.149429753
92162	0.149424061
92262	0.149418399
92362	0.149412766
92462	0.149407119
92562	0.149401516
92662	0.149395898
92762	0.149390236
92862	0.149384618
92962	0.14937894
93062	0.149373293
93162	0.14936766
93262	0.149362043
93362	0.14935641
93462	0.149350777
93562	0.149345145
93662	0.149339512
93762	0.149333894
93769	0.149333492
93869	0.149327829
93969	0.149322242
94069	0.149316609
94169	0.149310991
94269	0.149305359
94369	0.149299726
94469	0.149294093
94569	0.14928849
94669	0.149282828
94769	0.14927718
94869	0.149271533
94969	0.14926587
95069	0.149260268
95169	0.14925465
95269	0.149249032
95369	0.149243444
95469	0.149237782
95569	0.149232179
95669	0.149226561
95769	0.149220914
95869	0.149215296
95969	0.149209663
96069	0.149204016
96169	0.149198368
96269	0.14919275
96369	0.149187148
96469	0.149181515
96569	0.149175897
96669	0.14917028
96769	0.149164662
96869	0.149158984
96969	0.149153382
97069	0.149147764
97169	0.149142131
97269	0.149136513
97369	0.149130881
97469	0.149125248
97569	0.14911963
97669	0.149113983

==> data/c10_rn50/c10_rn50_l2loss_fp8ls.dat <==
Step	Value
1	0.374687016
101	0.374088526
201	0.365726292
301	0.359794199
401	0.355095387
501	0.350437969
601	0.346421152
701	0.342093349
801	0.337777644
901	0.334406942
1001	0.330759108
1101	0.327561259
1201	0.32463491
1301	0.321641266
1401	0.31858027
1501	0.315774918
1601	0.313220799
1701	0.310114592
1801	0.307265401
1901	0.304551154
2001	0.301230937
2101	0.298960149
2201	0.295963198
2301	0.293570995
2401	0.292030573
2501	0.290051103
2601	0.287863016
2701	0.28603074
2801	0.284758568
2901	0.282666475
3001	0.281462848
3101	0.279831588
3201	0.278365701
3301	0.277179211
3401	0.276120752
3501	0.274164945
3601	0.273229539
3701	0.272545576
3801	0.271662861
3901	0.27098456
3908	0.270960212
4008	0.270324647
4108	0.269663066
4208	0.268805712
4308	0.268220633
4408	0.26785776
4508	0.267411113
4608	0.266965359
4708	0.266753733
4808	0.266909838
4908	0.266900569
5008	0.267106622
5108	0.266580611
5208	0.266465753
5308	0.265984356
5408	0.265982896
5508	0.266285241
5608	0.266227454
5708	0.265901774
5808	0.265398592
5908	0.265272707
6008	0.265742153
6108	0.266373277
6208	0.266565531
6308	0.266425818
6408	0.266578615
6508	0.267410219
6608	0.267628402
6708	0.267559379
6808	0.267787606
6908	0.267979234
7008	0.268145293
7108	0.268086553
7208	0.268345267
7308	0.268233091
7408	0.268288642
7508	0.26844576
7608	0.268362641
7708	0.268482417
7808	0.268753082
7815	0.268824399
7915	0.269895226
8015	0.269748151
8115	0.270390391
8215	0.270651072
8315	0.271303207
8415	0.271661431
8515	0.272393644
8615	0.273039073
8715	0.273252249
8815	0.27379325
8915	0.274039716
9015	0.274200767
9115	0.273978055
9215	0.274326295
9315	0.274450392
9415	0.274739683
9515	0.275151551
9615	0.275569379
9715	0.275247753
9815	0.275349736
9915	0.276008546
10015	0.276020169
10115	0.276050717
10215	0.276622117
10315	0.277375102
10415	0.277441591
10515	0.278102249
10615	0.278220713
10715	0.278479546
10815	0.279234022
10915	0.279584378
11015	0.280475736
11115	0.280778319
11215	0.281121612
11315	0.280952871
11415	0.281017303
11515	0.281525642
11615	0.281867653
11715	0.282166749
11722	0.282196283
11822	0.282613724
11922	0.282729328
12022	0.282327712
12122	0.283053458
12222	0.283163577
12322	0.283284664
12422	0.284135282
12522	0.284899861
12622	0.285791337
12722	0.286261231
12822	0.286129266
12922	0.285874426
13022	0.285888702
13122	0.286110431
13222	0.286614776
13322	0.286704451
13422	0.287222415
13522	0.287436366
13622	0.287402272
13722	0.287495583
13822	0.287716925
13922	0.287952155
14022	0.287969828
14122	0.288822442
14222	0.289166838
14322	0.288480043
14422	0.288565964
14522	0.28865397
14622	0.288589686
14722	0.288521588
14822	0.288259476
14922	0.288560808
15022	0.28881979
15122	0.289313018
15222	0.289105177
15322	0.289665043
15422	0.290008008
15522	0.290752769
15622	0.291376352
15629	0.291332453
15729	0.291765183
15829	0.292469114
15929	0.292473674
16029	0.292299956
16129	0.292202443
16229	0.292304277
16329	0.292233229
16429	0.292326897
16529	0.293328315
16629	0.293328762
16729	0.29370451
16829	0.293432593
16929	0.293858111
17029	0.294214308
17129	0.29432866
17229	0.294213682
17329	0.294257998
17429	0.295113862
17529	0.29514724
17629	0.295622349
17729	0.295438528
17829	0.295296371
17929	0.295139909
18029	0.295101494
18129	0.295243353
18229	0.295650393
18329	0.295295894
18429	0.295212179
18529	0.295156658
18629	0.295289338
18729	0.295561284
18829	0.295737803
18929	0.296091825
19029	0.296494991
19129	0.297214478
19229	0.29735589
19329	0.297733784
19429	0.297902733
19529	0.298185199
19536	0.298173994
19636	0.298931211
19736	0.299214184
19836	0.29993698
19936	0.300359756
20036	0.300327063
20136	0.300324708
20236	0.300170511
20336	0.300227642
20436	0.300287396
20536	0.300999314
20636	0.300735325
20736	0.300920546
20836	0.301075906
20936	0.300906032
21036	0.30122456
21136	0.300693393
21236	0.30125457
21336	0.301149637
21436	0.301135749
21536	0.300981522
21636	0.301364094
21736	0.301275283
21836	0.301593363
21936	0.301566094
22036	0.301780254
22136	0.301920176
22236	0.302280307
22336	0.302292645
22436	0.301902294
22536	0.301981032
22636	0.301787645
22736	0.302482069
22836	0.302915573
22936	0.303411573
23036	0.302864999
23136	0.30255276
23236	0.303658754
23336	0.304124743
23436	0.304615289
23443	0.304534763
23543	0.304560214
23643	0.304608196
23743	0.304857731
23843	0.305353552
23943	0.305240035
24043	0.304520756
24143	0.304763526
24243	0.305065215
24343	0.304815799
24443	0.305267185
24543	0.30527252
24643	0.304970741
24743	0.305434018
24843	0.3054865
24943	0.304950148
25043	0.304726511
25143	0.304744631
25243	0.305203289
25343	0.305000126
25443	0.305115283
25543	0.305681139
25643	0.305905432
25743	0.305897027
25843	0.305522174
25943	0.305440128
26043	0.30508253
26143	0.305242628
26243	0.306185037
26343	0.306976885
26443	0.306784749
26543	0.306417525
26643	0.306107074
26743	0.30590117
26843	0.305964261
26943	0.304853886
27043	0.304347843
27143	0.305105001
27243	0.306011528
27343	0.305858254
27350	0.305824786
27450	0.306321323
27550	0.306184769
27650	0.306519598
27750	0.306758165
27850	0.307174325
27950	0.306861013
28050	0.306736439
28150	0.307270318
28250	0.307307273
28350	0.306931913
28450	0.306722134
28550	0.307050973
28650	0.307174653
28750	0.307031333
28850	0.307001054
28950	0.306485474
29050	0.30619204
29150	0.307388812
29250	0.307521254
29350	0.308473587
29450	0.308910996
29550	0.309003055
29650	0.30877766
29750	0.309536219
29850	0.308909476
29950	0.308817536
30050	0.30894506
30150	0.309122264
30250	0.309727043
30350	0.309170634
30450	0.309662998
30550	0.310061127
30650	0.309769511
30750	0.309958965
30850	0.310218781
30950	0.309392273
31050	0.309356123
31150	0.309087247
31250	0.309040666
31257	0.309038758
31357	0.309220582
31457	0.30966419
31557	0.309629917
31657	0.309288859
31757	0.309382141
31857	0.309529126
31957	0.309554309
32057	0.309203804
32157	0.309160918
32257	0.309060395
32357	0.309885979
32457	0.310044706
32557	0.310120791
32657	0.309275061
32757	0.308470488
32857	0.308778375
32957	0.309010625
33057	0.309633285
33157	0.310150325
33257	0.310301006
33357	0.31054908
33457	0.31132713
33557	0.311256975
33657	0.311166376
33757	0.311626136
33857	0.312366575
33957	0.312753856
34057	0.312890917
34157	0.313640922
34257	0.313374102
34357	0.312402397
34457	0.312035948
34557	0.311913311
34657	0.3114748
34757	0.31234169
34857	0.312650651
34957	0.312717438
35057	0.313049227
35157	0.312499613
35164	0.312512994
35264	0.313537925
35364	0.313620687
35464	0.313459843
35564	0.313212633
35664	0.312986553
35764	0.31313774
35864	0.313882351
35964	0.313390315
36064	0.313166559
36164	0.313480109
36264	0.313545734
36364	0.312831461
36464	0.312794238
36564	0.31286487
36664	0.312609702
36764	0.312075078
36864	0.312270403
36964	0.311810136
37064	0.311809242
37164	0.311952829
37264	0.311668813
37364	0.311750919
37464	0.311264664
37564	0.311121732
37664	0.310914069
37764	0.310695678
37864	0.310939968
37964	0.311757028
38064	0.311239541
38164	0.311287701
38264	0.310638458
38364	0.310780883
38464	0.310841471
38564	0.310639381
38664	0.310202569
38764	0.309707105
38864	0.309969842
38964	0.310299963
39064	0.310534745
39071	0.310518742
39171	0.309677273
39271	0.308774561
39371	0.307835281
39471	0.306910366
39571	0.305965811
39671	0.304988086
39771	0.304044813
39871	0.303095877
39971	0.302123368
40071	0.301161796
40171	0.300196141
40271	0.299268872
40371	0.298314035
40471	0.297382623
40571	0.296443313
40671	0.295509875
40771	0.294577032
40871	0.293647915
40971	0.292707086
41071	0.291752189
41171	0.290821731
41271	0.28991285
41371	0.288986653
41471	0.288086534
41571	0.287164241
41671	0.286221832
41771	0.285311282
41871	0.284404129
41971	0.283473641
42071	0.282605618
42171	0.281698376
42271	0.280803889
42371	0.279916704
42471	0.279043078
42571	0.278160244
42671	0.277307987
42771	0.276400894
42871	0.275536209
42971	0.274654359
42978	0.274593025
43078	0.273745209
43178	0.272906274
43278	0.272045195
43378	0.271212667
43478	0.270367146
43578	0.269532353
43678	0.268692076
43778	0.267841667
43878	0.267021388
43978	0.266209632
44078	0.265381843
44178	0.26458326
44278	0.263788611
44378	0.262990385
44478	0.262179732
44578	0.261424631
44678	0.260616094
44778	0.259817779
44878	0.259047478
44978	0.258272171
45078	0.257487625
45178	0.256721228
45278	0.255954981
45378	0.255188555
45478	0.254446745
45578	0.253693759
45678	0.252936959
45778	0.252200246
45878	0.251460791
45978	0.250728458
46078	0.249956682
46178	0.24921073
46278	0.24845922
46378	0.247707754
46478	0.246964931
46578	0.246227846
46678	0.245495453
46778	0.244782463
46878	0.244059876
46885	0.24400869
46985	0.24330163
47085	0.242586613
47185	0.241881996
47285	0.24117732
47385	0.24048005
47485	0.239786223
47585	0.239104927
47685	0.238412589
47785	0.237704679
47885	0.237021744
47985	0.236342967
48085	0.235687688
48185	0.235015303
48285	0.234351367
48385	0.2336611
48485	0.233013526
48585	0.232378483
48685	0.231718108
48785	0.2310642
48885	0.230411023
48985	0.229764521
49085	0.229133397
49185	0.228478
49285	0.227863029
49385	0.227231607
49485	0.226590663
49585	0.225969017
49685	0.225365639
49785	0.224739864
49885	0.224116966
49985	0.223507315
50085	0.222896263
50185	0.222289547
50285	0.221705511
50385	0.221114546
50485	0.220505148
50585	0.219891399
50685	0.219330952
50785	0.218747362
50792	0.218707487
50892	0.218137175
50992	0.217559278
51092	0.216966376
51192	0.216412693
51292	0.21582219
51392	0.215221301
51492	0.214671254
51592	0.214121014
51692	0.213570997
51792	0.212991059
51892	0.212441429
51992	0.211867496
52092	0.211306393
52192	0.210788593
52292	0.210219726
52392	0.209672093
52492	0.209086716
52592	0.208532095
52692	0.208034858
52792	0.207533807
52892	0.207013905
52992	0.206492603
53092	0.205974147
53192	0.205468401
53292	0.204944238
53392	0.204438269
53492	0.203937709
53592	0.203411087
53692	0.202884138
53792	0.202397823
53892	0.201912329
53992	0.201418236
54092	0.200904936
54192	0.20036225
54292	0.199872047
54392	0.199364871
54492	0.198866069
54592	0.198361829
54692	0.197872311
54699	0.197840124
54799	0.19739677
54899	0.19691892
54999	0.196418867
55099	0.195970148
55199	0.19549945
55299	0.195024744
55399	0.194588766
55499	0.194146872
55599	0.193699807
55699	0.193257049
55799	0.192799076
55899	0.192347437
55999	0.191862792
56099	0.191409901
56199	0.190980613
56299	0.190537453
56399	0.190103024
56499	0.189655885
56599	0.18920812
56699	0.188794509
56799	0.188356027
56899	0.18793419
56999	0.187553108
57099	0.187131494
57199	0.186727092
57299	0.186302125
57399	0.185883686
57499	0.185467005
57599	0.185077965
57699	0.184670001
57799	0.184287533
57899	0.183936536
57999	0.183539733
58099	0.183173195
58199	0.182784393
58299	0.182377398
58399	0.182011276
58499	0.181629077
58599	0.181299657
58606	0.181296349
58706	0.181238055
58806	0.181180477
58906	0.181122437
59006	0.181063637
59106	0.181004971
59206	0.180945888
59306	0.180885926
59406	0.180826172
59506	0.180766955
59606	0.180708289
59706	0.180648968
59806	0.180589557
59906	0.180528775
60006	0.180468127
60106	0.180406898
60206	0.1803464
60306	0.180287063
60406	0.180228665
60506	0.180169165
60606	0.180109009
60706	0.180048659
60806	0.179989472
60906	0.179928839
61006	0.179868579
61106	0.179807022
61206	0.179746076
61306	0.179686233
61406	0.179625422
61506	0.179564804
61606	0.179506719
61706	0.179445535
61806	0.179384381
61906	0.179324731
62006	0.179264918
62106	0.179205105
62206	0.179144964
62306	0.179084226
62406	0.179024488
62506	0.178965017
62513	0.178960562
62613	0.178899825
62713	0.17884016
62813	0.178779021
62913	0.178719506
63013	0.178658754
63113	0.178597718
63213	0.178537667
63313	0.178476095
63413	0.178415716
63513	0.178355038
63613	0.178294867
63713	0.178234473
63813	0.178174928
63913	0.17811276
64013	0.178051502
64113	0.177990749
64213	0.177931115
64313	0.177870482
64413	0.177808389
64513	0.177747294
64613	0.17768614
64713	0.177623987
64813	0.177562848
64913	0.177501991
65013	0.177440599
65113	0.177379921
65213	0.177320167
65313	0.177258879
65413	0.177198172
65513	0.177137733
65613	0.177077085
65713	0.177017212
65813	0.176955327
65913	0.176895052
66013	0.176833242
66113	0.176771253
66213	0.176711202
66313	0.176650941
66413	0.176589817
66420	0.1765856
66520	0.17652449
66620	0.176464409
66720	0.176403418
66820	0.176344141
66920	0.176283956
67020	0.176223457
67120	0.176162675
67220	0.176100284
67320	0.176039889
67420	0.175978601
67520	0.175918028
67620	0.175858289
67720	0.175796047
67820	0.175736159
67920	0.175675586
68020	0.175614849
68120	0.175553277
68220	0.175493807
68320	0.175434142
68420	0.175373361
68520	0.175313145
68620	0.175253883
68720	0.175191835
68820	0.175133005
68920	0.175072789
69020	0.175012797
69120	0.174952924
69220	0.174892083
69320	0.174831107
69420	0.174770266
69520	0.174709857
69620	0.17465058
69720	0.174589872
69820	0.174528256
69920	0.174467385
70020	0.174406707
70120	0.174346402
70220	0.174285725
70320	0.174225733
70327	0.17422156
70427	0.174162269
70527	0.174101666
70627	0.174040943
70727	0.173980787
70827	0.173921302
70927	0.173861444
71027	0.173801318
71127	0.173741519
71227	0.173679963
71327	0.17362
71427	0.173559815
71527	0.173498914
71627	0.173438534
71727	0.173377752
71827	0.173318744
71927	0.173259169
72027	0.173199192
72127	0.173139393
72227	0.173079222
72327	0.173020393
72427	0.172960132
72527	0.172900379
72627	0.172840104
72727	0.172780007
72827	0.172720343
72927	0.172660157
73027	0.172599867
73127	0.172539175
73227	0.172479466
73327	0.172419652
73427	0.172359347
73527	0.172298819
73627	0.172239289
73727	0.172179788
73827	0.172119468
73927	0.172059938
74027	0.171999946
74127	0.171940103
74227	0.171879917
74234	0.171875745
74334	0.171815902
74434	0.171754628
74534	0.171694383
74634	0.17163448
74734	0.171575457
74834	0.171515524
74934	0.171455905
75034	0.171395659
75134	0.171334475
75234	0.171273038
75334	0.171214178
75434	0.171153262
75534	0.171093896
75634	0.171034962
75734	0.17097418
75834	0.170912787
75934	0.17085287
76034	0.170795113
76134	0.170733586
76234	0.170674086
76334	0.170615256
76434	0.170556247
76534	0.170497462
76634	0.170437783
76734	0.170378804
76834	0.170317471
76934	0.170257688
77034	0.170198381
77134	0.170139492
77234	0.170079291
77334	0.170019627
77434	0.169960365
77534	0.169900194
77634	0.169841096
77734	0.169781685
77834	0.169723421
77934	0.169663891
78034	0.169603705
78134	0.169548631
78141	0.169548213
78241	0.169542119
78341	0.169536009
78441	0.169530153
78541	0.169524193
78641	0.169518322
78741	0.169512421
78841	0.169506356
78941	0.169500366
79041	0.169494465
79141	0.16948846
79241	0.169482425
79341	0.169476226
79441	0.169470266
79541	0.169464111
79641	0.169458121
79741	0.169452116
79841	0.169446111
79941	0.169440091
80041	0.169434011
80141	0.169427857
80241	0.169421867
80341	0.169415846
80441	0.169409752
80541	0.169403568
80641	0.169397548
80741	0.169391558
80841	0.169385433
80941	0.169379264
81041	0.16937317
81141	0.169367239
81241	0.169361174
81341	0.169355214
81441	0.169349253
81541	0.169343129
81641	0.169337198
81741	0.169331133
81841	0.169325188
81941	0.169319257
82041	0.169313282
82048	0.169312909
82148	0.169306859
82248	0.16930081
82348	0.169294953
82448	0.169289008
82548	0.169282928
82648	0.169276968
82748	0.169271052
82848	0.169264883
82948	0.169258818
83048	0.169252634
83148	0.169246614
83248	0.169240564
83348	0.169234499
83448	0.169228524
83548	0.169222489
83648	0.169216484
83748	0.169210523
83848	0.169204473
83948	0.169198439
84048	0.169192374
84148	0.169186369
84248	0.169180349
84348	0.169174358
84448	0.169168413
84548	0.169162363
84648	0.169156536
84748	0.169150576
84848	0.16914466
84948	0.169138774
85048	0.169132754
85148	0.169126675
85248	0.16912052
85348	0.169114515
85448	0.169108286
85548	0.169102311
85648	0.169096112
85748	0.169090062
85848	0.169084102
85948	0.169078246
85955	0.169077843
86055	0.169071943
86155	0.169065982
86255	0.169060037
86355	0.169053897
86455	0.169047877
86555	0.169041738
86655	0.169035792
86755	0.169029787
86855	0.169023752
86955	0.169017762
87055	0.169011697
87155	0.169005796
87255	0.168999732
87355	0.168993771
87455	0.168987736
87555	0.168981701
87655	0.168975562
87755	0.168969437
87855	0.168963492
87955	0.168957472
88055	0.168951437
88155	0.168945432
88255	0.168939501
88355	0.168933272
88455	0.168927148
88555	0.168921083
88655	0.168915138
88755	0.168909058
88855	0.168903142
88955	0.168897122
89055	0.168891013
89155	0.168884799
89255	0.168878764
89355	0.168872744
89455	0.168866754
89555	0.168860823
89655	0.168854862
89755	0.168848887
89855	0.168842867
89862	0.16884245
89962	0.168836296
90062	0.168830246
90162	0.1688243
90262	0.16881822
90362	0.168812364
90462	0.1688063
90562	0.168800265
90662	0.168794274
90762	0.168788195
90862	0.16878213
90962	0.168776095
91062	0.16877012
91162	0.168763906
91262	0.168757945
91362	0.168751881
91462	0.168745875
91562	0.168739766
91662	0.168733671
91762	0.168727651
91862	0.168721676
91962	0.168715656
92062	0.168709695
92162	0.168703824
92262	0.16869776
92362	0.168691859
92462	0.168685943
92562	0.168679863
92662	0.168673918
92762	0.168667957
92862	0.168661892
92962	0.168655813
93062	0.168649867
93162	0.168643832
93262	0.168637693
93362	0.168631732
93462	0.168625832
93562	0.168619916
93662	0.168613881
93762	0.168607786
93769	0.168607369
93869	0.168601394
93969	0.168595284
94069	0.168589294
94169	0.168583304
94269	0.168577313
94369	0.168571264
94469	0.168565199
94569	0.168559164
94669	0.168553188
94769	0.168547139
94869	0.168541074
94969	0.168535069
95069	0.168529138
95169	0.168523028
95269	0.168517008
95369	0.168511093
95469	0.168505132
95569	0.168499112
95669	0.168493092
95769	0.168487161
95869	0.168481186
95969	0.168475106
96069	0.168469191
96169	0.168463275
96269	0.168457344
96369	0.168451488
96469	0.168445483
96569	0.168439597
96669	0.168433502
96769	0.168427393
96869	0.168421522
96969	0.168415636
97069	0.16840969
97169	0.168403655
97269	0.168397605
97369	0.168391615
97469	0.16838555
97569	0.168379426
97669	0.168373242

==> data/c10_rn50/c10_rn50_l2loss_s2fp8.dat <==
Step	Value
301	0.359204918
501	0.349900663
601	0.345208853
701	0.34063071
801	0.335826308
901	0.331336737
1001	0.327125013
1101	0.322848976
1201	0.319406837
1701	0.302908033
1801	0.299521536
1901	0.296550751
2001	0.293546915
2101	0.290821493
2201	0.287757993
2301	0.285398245
2401	0.282858223
2501	0.280199349
2701	0.275881201
2901	0.271785259
3301	0.264726728
3401	0.263257086
3501	0.261485636
3601	0.260584623
3701	0.259553373
3801	0.258435845
3901	0.257166654
3908	0.257045954
4008	0.256773084
4108	0.256342024
4308	0.254712403
4408	0.254404008
4508	0.254125804
4608	0.253679693
4708	0.253070712
4808	0.252709985
5008	0.251310021
5208	0.251099497
5308	0.250791728
5408	0.250677109
5508	0.250746667
5608	0.250786245
5708	0.251122117
5808	0.251055896
5908	0.250585794
6008	0.250328571
6708	0.249784812
6908	0.250275224
7008	0.250232369
7208	0.251124829
7608	0.251255304
7808	0.251759917
7915	0.252494723
8015	0.252748787
8115	0.252712071
8215	0.253017128
8315	0.252742976
8515	0.253419727
8615	0.253993779
8715	0.254752427
8815	0.254576147
8915	0.254430056
9015	0.254097551
9215	0.254360676
9315	0.25466162
9415	0.254588902
9615	0.255365252
9815	0.255413532
9915	0.256246746
10015	0.256878912
10315	0.258068323
10415	0.257797271
10515	0.258110195
10615	0.2579391
10715	0.258252174
11115	0.260163605
11215	0.260229826
11415	0.260318667
11615	0.261000901
11922	0.26310429
12022	0.263095587
12122	0.263417393
12322	0.263813913
12622	0.265711188
12822	0.266625851
12922	0.266606092
13022	0.266202897
13222	0.266727984
13422	0.26662007
13522	0.267215163
13622	0.267437249
13722	0.267295122
13822	0.267409116
13922	0.26756376
14222	0.267290205
14322	0.267755628
14422	0.267901421
14622	0.268243939
14722	0.268234134
14822	0.268876046
15022	0.269625247
15122	0.269676477
15222	0.269361943
15322	0.269471735
15422	0.26992017
15622	0.27028048
15629	0.270294517
15729	0.270856619
15829	0.270827055
16029	0.271040052
16129	0.271069378
16229	0.27083534
16329	0.271321386
16429	0.271977454
16529	0.272467285
16629	0.272797793
16829	0.272598684
17029	0.272700906
17129	0.272834569
17229	0.272857279
17329	0.272874832
17429	0.273332447
17529	0.273674846
17629	0.273849517
17729	0.273899794
17829	0.273963928
17929	0.274467975
18029	0.275223762
18129	0.275290042
18229	0.275231928
18329	0.275485307
18429	0.275357962
18529	0.275418222
18629	0.275592446
18729	0.275923163
18829	0.275972545
18929	0.276020437
19029	0.275913358
19229	0.275728136
19329	0.276142448
19429	0.276744783
19529	0.276952118
19536	0.276931643
19636	0.277397543
19936	0.277219027
20036	0.276860088
20236	0.277011067
20436	0.276543945
20536	0.277081043
20636	0.277310431
20736	0.277661622
20936	0.27841264
21036	0.278122813
21336	0.277935803
21436	0.278050274
21536	0.277746737
21636	0.277386934
21736	0.277634233
21836	0.277880132
21936	0.277829796
22236	0.278098464
22436	0.278479964
22536	0.278369576
22636	0.278736085
22736	0.279016882
22836	0.279258907
23036	0.280239314
23136	0.279950112
23236	0.28008157
23336	0.2803711
23436	0.280412257
23443	0.280348957
23543	0.280436695
23643	0.280776113
23743	0.280463874
23943	0.280667633
24043	0.281360179
24143	0.281520933
24243	0.281904668
24343	0.281531334
24543	0.282658786
24743	0.283313453
25443	0.282479465
25643	0.282853812
25843	0.282661796
26043	0.283359379
26343	0.282727867
26443	0.282402933
26743	0.281799614
26843	0.281913787
26943	0.281770855
27043	0.281627983
27143	0.281838626
27243	0.282432944
27350	0.282511592
27450	0.282254636
27750	0.282141358
27850	0.282920361
28050	0.283126831
28150	0.282929242
28250	0.283425093
28450	0.283487052
28550	0.283265084
28650	0.283511609
28750	0.283348024
28850	0.283711463
28950	0.283468962
29050	0.282716095
29150	0.283500284
29250	0.283246368
29350	0.282763213
29550	0.28392756
29750	0.283568859
29850	0.28356424
30250	0.283875287
30350	0.283920139
30450	0.284081459
30550	0.283778071
30650	0.283910215
30750	0.284167618
30950	0.28400135
31050	0.284299493
31150	0.284337819
31250	0.284851074
31457	0.285376996
31557	0.285393596
31757	0.28421241
31957	0.285059333
32057	0.284719378
32257	0.284672499
32357	0.284929127
32657	0.284703076
32757	0.28469941
32857	0.284489214
33057	0.284745067
33157	0.284570843
33257	0.2848548
33357	0.285129309
33457	0.285749227
33557	0.286170155
33657	0.285758495
33757	0.286119133
33957	0.287083805
34057	0.286985546
34257	0.286664575
34557	0.286711723
34657	0.286660939
34757	0.28690657
34857	0.287243843
34957	0.287466437
35157	0.287869185
35164	0.287879616
35364	0.288003802
35464	0.288342237
35564	0.287825495
35764	0.287760139
35864	0.287712187
35964	0.287686944
36064	0.287794143
36164	0.2879619
36264	0.287674457
36364	0.287803203
36564	0.287707001
36664	0.288218498
36764	0.287656873
36864	0.288057864
37064	0.287750721
37164	0.287620902
37364	0.288503677
37464	0.288518637
37564	0.288122505
37664	0.288513929
37764	0.289293796
37864	0.289774686
38264	0.290446371
38364	0.290874392
38564	0.291280419
38664	0.291768342
38764	0.291431278
38864	0.291394562
38964	0.290827155
39064	0.290021271
39071	0.290000945
39171	0.289166242
39271	0.288286328
39371	0.287364334
39471	0.286462724
39571	0.285551816
39671	0.284630597
39971	0.281882882
40171	0.280027688
40371	0.278162003
40571	0.276314259
40671	0.275398344
40771	0.274481207
40871	0.273555309
41071	0.271765709
41271	0.269965261
41471	0.268153787
41571	0.267257065
41671	0.26635474
41771	0.265468121
41871	0.264587969
41971	0.263694018
42171	0.261941135
42271	0.261057973
42371	0.260184228
42471	0.259320319
42571	0.258458078
42671	0.257592708
42871	0.255858988
42971	0.255011976
42978	0.254953027
43278	0.252445489
43378	0.251602352
43578	0.249952361
43678	0.24912025
43878	0.247466832
44178	0.245032921
44378	0.243430957
44478	0.242624328
44578	0.241822839
44678	0.241025165
44778	0.240238398
44978	0.238674819
45278	0.236366332
45478	0.23482433
45578	0.234052479
45678	0.233308986
45878	0.231788442
46078	0.230283618
46178	0.229529947
46278	0.228782266
46578	0.226582423
46678	0.225859463
46778	0.225124821
46878	0.224399328
46985	0.223624602
47085	0.222903535
47185	0.222197533
47385	0.220780924
47485	0.220082074
47585	0.219379336
47685	0.218676269
47885	0.217300281
48085	0.215919435
48185	0.215231687
48485	0.21320422
48685	0.211833835
48785	0.211155221
48885	0.210482687
49185	0.20851858
49285	0.207854658
49385	0.207202315
49485	0.206558689
49585	0.205917567
49685	0.20526582
49785	0.204614952
49885	0.203972429
49985	0.203328297
50085	0.202706277
50185	0.202080727
50285	0.201461926
50585	0.199593052
50685	0.198979586
50785	0.198379189
50792	0.198337764
50892	0.197783947
50992	0.197180659
51092	0.196574867
51192	0.195982754
51292	0.195368916
51592	0.193617493
51792	0.192449465
51892	0.191860944
52192	0.190151438
52392	0.18902947
52492	0.188471928
52692	0.187333837
52892	0.1862268
53092	0.185135797
53392	0.183532268
53492	0.183027655
53592	0.182485133
53692	0.181948468
53792	0.181453899
53892	0.180945277
53992	0.180409521
54092	0.179871872
54192	0.179347217
54292	0.178833619
54392	0.178315163
54492	0.177801847
54592	0.177291855
54692	0.17679584
54699	0.176761866
54899	0.175815791
54999	0.175326005
55099	0.174845755
55299	0.173871666
55399	0.173394069
55499	0.172913343
55799	0.171457559
55899	0.170984194
55999	0.170506284
56299	0.169079438
56399	0.16861023
56599	0.167750403
56699	0.167304724
56799	0.166865945
57199	0.16508767
57299	0.164657652
57499	0.163815185
57599	0.163372114
57799	0.16251862
57899	0.162077904
58099	0.161211312
58399	0.159915909
58499	0.159507513
58599	0.159134388
58706	0.159075186
58806	0.159018725
59006	0.15890488
59106	0.158848524
59206	0.158792377
59306	0.158736318
59406	0.158680379
59506	0.158624128
59706	0.158509612
59806	0.158453017
60006	0.158339784
60106	0.15828307
60206	0.15822646
60306	0.158169448
60706	0.157943204
60806	0.157886788
60906	0.157830104
61306	0.157603115
61406	0.157546312
61506	0.157488778
61606	0.157431662
61706	0.157374486
62006	0.157203689
62106	0.157146424
62306	0.157032877
62506	0.156918824
62613	0.156858042
62813	0.156744108
62913	0.156687304
63113	0.156573892
63213	0.156517595
63313	0.156460628
63413	0.156404018
63513	0.156347111
63613	0.156290516
63913	0.156119809
64013	0.156062856
64113	0.156005815
64213	0.155948877
64313	0.155892059
64413	0.155835465
64513	0.155778542
64713	0.155664682
64813	0.155607894
64913	0.155550838
65113	0.155436575
65213	0.155379683
65313	0.155322522
65413	0.155266181
65513	0.155209035
65613	0.155152559
65713	0.155095667
66113	0.154868126
66313	0.154754847
66413	0.154697597
66620	0.15458025
66820	0.15446721
66920	0.154410809
67020	0.154354215
67120	0.15429768
67320	0.154183865
67420	0.154127628
67520	0.154071242
67820	0.153900385
67920	0.153843448
68020	0.153786764
68120	0.153730318
68220	0.153673917
68320	0.153617397
68420	0.1535611
68820	0.153335199
68920	0.153279066
69120	0.1531661
69220	0.153109744
69320	0.153052971
69420	0.152996242
69720	0.152826414
69820	0.152770221
70120	0.152599812
70320	0.152486905
70427	0.152426988
70527	0.152370945
70627	0.152314782
70727	0.152258471
70827	0.152202457
70927	0.152146146
71027	0.152090043
71127	0.152034104
71227	0.151977748
71427	0.151865035
71627	0.151752904
71727	0.151696891
71927	0.151584461
72027	0.151528776
72127	0.151472479
72227	0.151416138
72327	0.151360318
72427	0.151304528
72527	0.151248083
72627	0.151192397
72727	0.151136503
72827	0.151080221
72927	0.151024267
73027	0.150968343
73327	0.150800899
73427	0.150745332
73727	0.15057829
73927	0.15046671
74127	0.150355205
74234	0.150295138
74434	0.150183469
74634	0.150072098
74834	0.149960488
74934	0.1499044
75034	0.149848774
75234	0.149737164
75334	0.149681851
75434	0.149626121
75634	0.149514809
75734	0.149459109
75934	0.149347737
76034	0.149292409
76134	0.149237186
76334	0.149126455
76434	0.149071231
76634	0.14896059
76734	0.148905367
77134	0.148683757
77234	0.148628727
77334	0.148573294
77534	0.148462817
78034	0.148187503
78134	0.148135737
78241	0.148129821
78341	0.148124248
78441	0.14811869
78541	0.148113161
78841	0.148096532
79041	0.148085475
79141	0.148079947
79241	0.148074374
79341	0.14806883
79541	0.148057729
79641	0.148052171
79741	0.148046613
79941	0.148035511
80041	0.148029983
80141	0.14802441
80241	0.148018822
80341	0.148013279
80441	0.148007751
80641	0.147996679
80741	0.147991106
80841	0.147985622
80941	0.147980109
81041	0.147974595
81241	0.147963479
81341	0.147957951
81441	0.147952363
81641	0.147941276
81741	0.147935718
81841	0.14793019
82048	0.147918716
82148	0.147913173
82348	0.147902057
82648	0.147885367
82748	0.147879809
82848	0.147874221
82948	0.147868738
83048	0.147863209
83348	0.147846609
83448	0.147841036
83548	0.147835493
83648	0.14782995
83848	0.147818893
83948	0.14781338
84048	0.147807792
84248	0.14779678
84348	0.147791252
84548	0.147780195
84648	0.147774696
84748	0.147769123
84848	0.14776358
84948	0.147758052
85048	0.147752494
85148	0.147746965
85348	0.147735909
85448	0.147730365
85648	0.147719309
85748	0.147713795
85848	0.147708267
85955	0.147702277
86255	0.147685543
86355	0.147680014
86555	0.147668913
86755	0.147657856
86855	0.147652313
86955	0.14764677
87055	0.147641212
87155	0.147635639
87455	0.147619009
87555	0.147613496
87755	0.147602469
87855	0.147596925
87955	0.147591397
88055	0.147585854
88155	0.147580281
88355	0.147569209
88555	0.147558123
88655	0.147552639
88755	0.147547096
88855	0.147541553
88955	0.147535995
89255	0.14751941
89355	0.147513896
89655	0.147497267
89855	0.147486195
89862	0.147485808
89962	0.147480279
90062	0.147474736
90162	0.147469208
90262	0.147463679
90362	0.147458151
90462	0.147452623
90562	0.147447079
90762	0.147436038
90862	0.147430569
90962	0.14742507
91062	0.147419497
91262	0.147408426
91462	0.147397369
91862	0.147375271
92062	0.147364199
92262	0.147353098
92362	0.147347584
92462	0.147342101
92562	0.147336587
92762	0.14732559
92862	0.147320032
92962	0.147314534
93262	0.147297904
93362	0.147292361
93462	0.147286817
93662	0.147275805
93762	0.147270292
93869	0.147264376
93969	0.147258848
94069	0.14725329
94269	0.147242263
94469	0.147231191
94769	0.147214666
94969	0.147203609
95069	0.147198096
95169	0.147192597
95269	0.147187009
95369	0.147181511
95469	0.147175997
95569	0.147170499
95669	0.147164956
95769	0.147159442
95969	0.147148401
96069	0.147142857
96169	0.147137314
96469	0.147120699
96569	0.147115231
96669	0.147109732
96769	0.147104204
96869	0.147098705
97069	0.147087678
97169	0.14708218
97269	0.147076607
97569	0.147060096
97776	0.147048727
97976	0.147037685
98076	0.147032157
98176	0.147026628
98276	0.147021115
98476	0.147010058
98676	0.146999046
98776	0.146993473
98876	0.14698793
99376	0.146960407
99876	0.14693287
99976	0.146927387

==> data/c10_rn50/c10_rn50_loss_fp32.dat <==
Step	Value
1	2.753020763
101	2.042778015
201	1.817935824
301	1.775327444
401	1.555280447
501	1.26654911
601	1.422960997
701	1.437857747
801	1.288610816
901	1.152320981
1001	1.041672945
1101	1.071923375
1201	1.136003256
1301	0.996034145
1401	1.241683006
1501	1.017969251
1601	0.860268176
1701	0.924579144
1801	1.128930092
1901	0.852036595
2001	0.866014123
2101	0.909053922
2201	0.811696529
2301	0.894031405
2401	0.787062824
2501	0.826451898
2601	0.728018403
2701	0.82402724
2801	0.758282721
2901	0.783175409
3001	0.789233327
3101	0.746830583
3201	0.863302946
3301	0.877358079
3401	0.635732651
3501	0.752293587
3601	0.74221909
3701	0.796934962
3801	0.729680419
3901	0.84271574
3908	0.634092808
4008	0.622637272
4108	0.651157141
4208	0.813027859
4308	0.699973345
4408	0.730680466
4508	0.715425074
4608	0.641472638
4708	0.645237446
4808	0.710508823
4908	0.781484306
5008	0.629511476
5108	0.753208518
5208	0.82413137
5308	0.719807088
5408	0.648402154
5508	0.725826144
5608	0.555402756
5708	0.534855247
5808	0.613551259
5908	0.529139757
6008	0.708450019
6108	0.658951044
6208	0.655578852
6308	0.584785044
6408	0.609797299
6508	0.62201196
6608	0.642459989
6708	0.602425218
6808	0.682012677
6908	0.605391979
7008	0.575484037
7108	0.648545504
7208	0.642164469
7308	0.587872505
7408	0.591110528
7508	0.584750175
7608	0.663855553
7708	0.590351462
7808	0.563987494
7815	0.611622334
7915	0.518485546
8015	0.676692784
8115	0.74002707
8215	0.55358994
8315	0.572667718
8415	0.736655831
8515	0.813891947
8615	0.676205039
8715	0.512837648
8815	0.609085977
8915	0.671727777
9015	0.680264235
9115	0.591768384
9215	0.555979073
9315	0.720393479
9415	0.545288324
9515	0.612973869
9615	0.722649634
9715	0.561172605
9815	0.446819901
9915	0.54453814
10015	0.539689898
10115	0.733514786
10215	0.54351896
10315	0.648760796
10415	0.698882341
10515	0.685697317
10615	0.608662724
10715	0.583235979
10815	0.638980746
10915	0.500100017
11015	0.503048301
11115	0.620133758
11215	0.559888124
11315	0.633314908
11415	0.52360034
11515	0.533006668
11615	0.684786558
11715	0.553090453
11722	0.429368079
11822	0.511002123
11922	0.538803101
12022	0.57434392
12122	0.698946357
12222	0.627257943
12322	0.530713558
12422	0.595492125
12522	0.630972803
12622	0.565818548
12722	0.614060521
12822	0.559205592
12922	0.700487137
13022	0.497871697
13122	0.439100891
13222	0.620424628
13322	0.620769382
13422	0.497011274
13522	0.606135905
13622	0.524686337
13722	0.52114296
13822	0.587638974
13922	0.597311258
14022	0.657667994
14122	0.628126502
14222	0.589226007
14322	0.552060068
14422	0.49557662
14522	0.493836105
14622	0.665124655
14722	0.585830569
14822	0.560501218
14922	0.533550739
15022	0.560512483
15122	0.485106766
15222	0.857919216
15322	0.56880939
15422	0.524296343
15522	0.700633705
15622	0.616108716
15629	0.7548666
15729	0.532529235
15829	0.694280505
15929	0.568465471
16029	0.474731922
16129	0.565604806
16229	0.65683955
16329	0.503650367
16429	0.56836307
16529	0.563959301
16629	0.533419132
16729	0.541643023
16829	0.555227518
16929	0.551954329
17029	0.453648448
17129	0.657640874
17229	0.548078835
17329	0.511427402
17429	0.531549871
17529	0.481866717
17629	0.496261835
17729	0.591372788
17829	0.587298989
17929	0.652650118
18029	0.508611798
18129	0.549241304
18229	0.523649156
18329	0.56878531
18429	0.580623031
18529	0.570109427
18629	0.527837932
18729	0.68834126
18829	0.60751009
18929	0.598001242
19029	0.573446035
19129	0.574861288
19229	0.548772752
19329	0.5566594
19429	0.585542083
19529	0.604349732
19536	0.56674695
19636	0.687807441
19736	0.552215219
19836	0.590955317
19936	0.566216707
20036	0.624023795
20136	0.542470574
20236	0.641256213
20336	0.561673284
20436	0.634383142
20536	0.746053457
20636	0.5583148
20736	0.469303429
20836	0.510259509
20936	0.589728713
21036	0.575066328
21136	0.428072602
21236	0.66634661
21336	0.452219307
21436	0.698875308
21536	0.532669067
21636	0.519417167
21736	0.675183177
21836	0.60672462
21936	0.520104289
22036	0.580121517
22136	0.496070862
22236	0.59610796
22336	0.596640527
22436	0.535555005
22536	0.663461864
22636	0.437984943
22736	0.591201782
22836	0.534630001
22936	0.48314178
23036	0.541160822
23136	0.62032783
23236	0.624576092
23336	0.53348583
23436	0.556925714
23443	0.554307342
23543	0.44905287
23643	0.574479043
23743	0.577297449
23843	0.609269083
23943	0.542293787
24043	0.670871139
24143	0.684011221
24243	0.580975056
24343	0.706794679
24443	0.536809266
24543	0.627937794
24643	0.442051381
24743	0.517953038
24843	0.498431236
24943	0.544657528
25043	0.532342911
25143	0.603334546
25243	0.686215997
25343	0.527812481
25443	0.465506732
25543	0.578105807
25643	0.557875156
25743	0.569119632
25843	0.630111456
25943	0.481103987
26043	0.641640902
26143	0.545740962
26243	0.473639846
26343	0.494627833
26443	0.624419451
26543	0.568499207
26643	0.48465544
26743	0.50771457
26843	0.461904466
26943	0.546516657
27043	0.53212297
27143	0.54864037
27243	0.572128594
27343	0.607758164
27350	0.488556832
27450	0.541935384
27550	0.48367539
27650	0.461531222
27750	0.567078114
27850	0.551226258
27950	0.770976782
28050	0.550456882
28150	0.519733965
28250	0.575315952
28350	0.547819257
28450	0.660374403
28550	0.521852374
28650	0.639718831
28750	0.46545136
28850	0.463910758
28950	0.58285439
29050	0.561484993
29150	0.524158359
29250	0.469646752
29350	0.569906473
29450	0.676739335
29550	0.630959988
29650	0.697053909
29750	0.56583631
29850	0.500564933
29950	0.586802959
30050	0.636610687
30150	0.486886322
30250	0.543617845
30350	0.656468034
30450	0.591320872
30550	0.535259306
30650	0.528360963
30750	0.609548628
30850	0.430101395
30950	0.463624865
31050	0.51206249
31150	0.614544332
31250	0.506305695
31257	0.486944765
31357	0.549868047
31457	0.499352038
31557	0.560547948
31657	0.485567927
31757	0.474705786
31857	0.544959188
31957	0.557151079
32057	0.484669566
32157	0.664236903
32257	0.549039483
32357	0.617594242
32457	0.455390871
32557	0.630867362
32657	0.5600878
32757	0.547747612
32857	0.533181727
32957	0.491583943
33057	0.534757257
33157	0.5919137
33257	0.58109498
33357	0.661031485
33457	0.632573426
33557	0.561214924
33657	0.570968091
33757	0.644132018
33857	0.513142765
33957	0.648439527
34057	0.496494085
34157	0.521728396
34257	0.604942203
34357	0.476780683
34457	0.68748343
34557	0.588334203
34657	0.466908574
34757	0.687714636
34857	0.533773661
34957	0.514612973
35057	0.606491804
35157	0.539785504
35164	0.566796422
35264	0.500867844
35364	0.598840594
35464	0.545334339
35564	0.562530041
35664	0.552248597
35764	0.528835058
35864	0.572540641
35964	0.633551836
36064	0.572819471
36164	0.543879151
36264	0.532158315
36364	0.668792188
36464	0.489732742
36564	0.546243906
36664	0.526895404
36764	0.612197638
36864	0.466309458
36964	0.458144665
37064	0.498386562
37164	0.53333962
37264	0.565598488
37364	0.511271536
37464	0.473957211
37564	0.549434841
37664	0.444903404
37764	0.492205799
37864	0.57742995
37964	0.541815937
38064	0.547180533
38164	0.622209787
38264	0.501247108
38364	0.452399611
38464	0.483829468
38564	0.580608726
38664	0.475880027
38764	0.48177284
38864	0.551293969
38964	0.751804948
39064	0.507409334
39071	0.524197102
39171	0.421155065
39271	0.399137139
39371	0.418412268
39471	0.398349166
39571	0.335875869
39671	0.379921615
39771	0.381804258
39871	0.37614879
39971	0.372138977
40071	0.36233449
40171	0.406457961
40271	0.428617984
40371	0.381257057
40471	0.35101229
40571	0.35458976
40671	0.399343908
40771	0.376279444
40871	0.3851026
40971	0.344920158
41071	0.404136717
41171	0.383417726
41271	0.367124081
41371	0.341846406
41471	0.349129587
41571	0.349803776
41671	0.436264604
41771	0.361971676
41871	0.325307071
41971	0.340781868
42071	0.332493126
42171	0.351795197
42271	0.344843268
42371	0.3166444
42471	0.353210628
42571	0.407502204
42671	0.350921065
42771	0.335841775
42871	0.354676515
42971	0.292578459
42978	0.334805191
43078	0.313533157
43178	0.287097454
43278	0.292247564
43378	0.283909947
43478	0.298107535
43578	0.279558986
43678	0.291288137
43778	0.290609837
43878	0.394053876
43978	0.275167167
44078	0.283942193
44178	0.276023209
44278	0.326392233
44378	0.273130924
44478	0.309185356
44578	0.30892247
44678	0.280847579
44778	0.307239234
44878	0.288882077
44978	0.278686315
45078	0.301856071
45178	0.296477258
45278	0.256270528
45378	0.272538722
45478	0.279130608
45578	0.250809461
45678	0.257202119
45778	0.256312519
45878	0.253160655
45978	0.291534603
46078	0.281109452
46178	0.260379851
46278	0.255349219
46378	0.261144221
46478	0.26171723
46578	0.24986729
46678	0.266435683
46778	0.247420028
46878	0.259437948
46885	0.238296688
46985	0.242769673
47085	0.257947505
47185	0.300484985
47285	0.2430913
47385	0.243834034
47485	0.253850937
47585	0.262888938
47685	0.233691141
47785	0.271850437
47885	0.244639844
47985	0.302978754
48085	0.284773618
48185	0.240998536
48285	0.230486855
48385	0.247612521
48485	0.25792557
48585	0.23107329
48685	0.234544724
48785	0.265960306
48885	0.239803582
48985	0.252111733
49085	0.348047912
49185	0.217418671
49285	0.276840508
49385	0.251538277
49485	0.240611151
49585	0.242214411
49685	0.223029435
49785	0.210851297
49885	0.215793699
49985	0.213890001
50085	0.246906012
50185	0.236478016
50285	0.24663341
50385	0.213335618
50485	0.235839069
50585	0.23343122
50685	0.213185117
50785	0.212125793
50792	0.219290107
50892	0.214812696
50992	0.216286898
51092	0.218888074
51192	0.226297751
51292	0.259190172
51392	0.205845654
51492	0.209619045
51592	0.21038869
51692	0.215211138
51792	0.227213949
51892	0.199618623
51992	0.27464366
52092	0.232340693
52192	0.222213894
52292	0.215281799
52392	0.210447222
52492	0.204277918
52592	0.220833376
52692	0.205209881
52792	0.238527566
52892	0.236719862
52992	0.250409484
53092	0.21314238
53192	0.215886414
53292	0.264739066
53392	0.20990929
53492	0.19160746
53592	0.195542678
53692	0.188430533
53792	0.224762022
53892	0.19662191
53992	0.19349204
54092	0.209216595
54192	0.209018797
54292	0.201461107
54392	0.189126313
54492	0.193677038
54592	0.214556396
54692	0.226013154
54699	0.21448423
54799	0.189220816
54899	0.273720145
54999	0.217552781
55099	0.192670166
55199	0.195844948
55299	0.186585322
55399	0.194884777
55499	0.200116292
55599	0.207838982
55699	0.223612696
55799	0.215350017
55899	0.186364755
55999	0.202680379
56099	0.196761712
56199	0.225218415
56299	0.184135988
56399	0.202740356
56499	0.184407383
56599	0.193874151
56699	0.203402922
56799	0.196070418
56899	0.189720765
56999	0.178112999
57099	0.191221356
57199	0.219165236
57299	0.213347897
57399	0.173962533
57499	0.186879709
57599	0.232735187
57699	0.190560043
57799	0.206050053
57899	0.184458345
57999	0.18629767
58099	0.19368805
58199	0.223434135
58299	0.208204433
58399	0.167762846
58499	0.183911473
58599	0.23522085
58606	0.193222106
58706	0.218657941
58806	0.165442958
58906	0.185833558
59006	0.185907334
59106	0.164376527
59206	0.206931785
59306	0.217697024
59406	0.175165549
59506	0.17962198
59606	0.163707271
59706	0.170400515
59806	0.168714792
59906	0.164676338
60006	0.165537536
60106	0.163153842
60206	0.174862742
60306	0.164539918
60406	0.169764191
60506	0.163833663
60606	0.164746925
60706	0.175819516
60806	0.175690651
60906	0.16279614
61006	0.189045787
61106	0.170862928
61206	0.164986625
61306	0.166413993
61406	0.168475941
61506	0.163067624
61606	0.162030324
61706	0.165586546
61806	0.162984923
61906	0.170429736
62006	0.18034026
62106	0.17497614
62206	0.161169156
62306	0.161842108
62406	0.163399622
62506	0.164308995
62513	0.163785189
62613	0.168482244
62713	0.177396968
62813	0.162240848
62913	0.167595655
63013	0.177535132
63113	0.161140367
63213	0.165242434
63313	0.161407053
63413	0.176731437
63513	0.161554739
63613	0.163873762
63713	0.169239923
63813	0.160549223
63913	0.160315663
64013	0.16594404
64113	0.16136153
64213	0.160438165
64313	0.158996627
64413	0.164516717
64513	0.187502891
64613	0.160641536
64713	0.163788795
64813	0.161835358
64913	0.163845643
65013	0.162128806
65113	0.160211176
65213	0.159187078
65313	0.166128173
65413	0.162390381
65513	0.159027547
65613	0.159935609
65713	0.159427091
65813	0.161707282
65913	0.158275783
66013	0.186386108
66113	0.158983618
66213	0.162739009
66313	0.168230623
66413	0.159851834
66420	0.161441788
66520	0.162165627
66620	0.158421472
66720	0.164623767
66820	0.162188828
66920	0.158546746
67020	0.163629562
67120	0.158953637
67220	0.15927276
67320	0.170705438
67420	0.162917241
67520	0.164951146
67620	0.164583936
67720	0.163148925
67820	0.160393029
67920	0.157826871
68020	0.159701869
68120	0.158343792
68220	0.159594163
68320	0.157286972
68420	0.157783672
68520	0.157178998
68620	0.158322856
68720	0.159656256
68820	0.159638345
68920	0.164349958
69020	0.165528953
69120	0.156536981
69220	0.156832099
69320	0.1698623
69420	0.1590278
69520	0.15630798
69620	0.156580061
69720	0.160921097
69820	0.158615068
69920	0.15611653
70020	0.155770123
70120	0.156511649
70220	0.159105584
70320	0.159198597
70327	0.156892642
70427	0.157079622
70527	0.156966493
70627	0.159853756
70727	0.169026643
70827	0.159842536
70927	0.157429218
71027	0.157077953
71127	0.155617476
71227	0.15621984
71327	0.16700308
71427	0.163648546
71527	0.15960674
71627	0.157185063
71727	0.1559394
71827	0.15636906
71927	0.155359939
72027	0.15753676
72127	0.160206452
72227	0.157771632
72327	0.163655847
72427	0.154935375
72527	0.164930269
72627	0.154478431
72727	0.1544002
72827	0.154217348
72927	0.154950023
73027	0.156151161
73127	0.16851379
73227	0.160496131
73327	0.154661909
73427	0.155065522
73527	0.156701505
73627	0.154216737
73727	0.157447949
73827	0.160805255
73927	0.153625399
74027	0.155012771
74127	0.157840326
74227	0.164860725
74234	0.155220881
74334	0.157819733
74434	0.153760552
74534	0.154806435
74634	0.153526798
74734	0.164879486
74834	0.152984172
74934	0.160419181
75034	0.155445024
75134	0.157196507
75234	0.152572647
75334	0.153141782
75434	0.153887883
75534	0.154802546
75634	0.152902797
75734	0.158481136
75834	0.153703123
75934	0.154469177
76034	0.153066173
76134	0.154759377
76234	0.159818321
76334	0.155001223
76434	0.152951315
76534	0.154901519
76634	0.154654279
76734	0.162209272
76834	0.153144002
76934	0.154191777
77034	0.158647582
77134	0.1511783
77234	0.152242139
77334	0.158738643
77434	0.151874647
77534	0.152427226
77634	0.151720271
77734	0.163762242
77834	0.151934236
77934	0.153070316
78034	0.154511645
78134	0.151980788
78141	0.152649403
78241	0.155171677
78341	0.152093261
78441	0.151272982
78541	0.153138742
78641	0.154536605
78741	0.151857793
78841	0.157306194
78941	0.151221782
79041	0.151448488
79141	0.152525157
79241	0.174204737
79341	0.151113912
79441	0.18003875
79541	0.150852069
79641	0.164431319
79741	0.153235093
79841	0.1525888
79941	0.163431898
80041	0.152487785
80141	0.15226908
80241	0.155552223
80341	0.1522367
80441	0.151373863
80541	0.163039997
80641	0.151236802
80741	0.152641222
80841	0.151138753
80941	0.1522021
81041	0.151632622
81141	0.153953195
81241	0.151180252
81341	0.150651798
81441	0.152106464
81541	0.151510045
81641	0.167336926
81741	0.165481731
81841	0.152064547
81941	0.153280064
82041	0.15357098
82048	0.152508378
82148	0.15461801
82248	0.158460811
82348	0.161262602
82448	0.15164648
82548	0.153768048
82648	0.152234405
82748	0.154287502
82848	0.152240753
82948	0.15236029
83048	0.15344362
83148	0.152397245
83248	0.152449816
83348	0.151124358
83448	0.150503352
83548	0.156905428
83648	0.151193798
83748	0.154105395
83848	0.152129591
83948	0.152228788
84048	0.151262447
84148	0.151164144
84248	0.156832874
84348	0.152666852
84448	0.163631558
84548	0.151504979
84648	0.155133069
84748	0.152584329
84848	0.153625757
84948	0.167566493
85048	0.154890373
85148	0.152882755
85248	0.151443645
85348	0.154572412
85448	0.151409402
85548	0.151100129
85648	0.151999056
85748	0.152072191
85848	0.15331246
85948	0.151170686
85955	0.151971176
86055	0.152953669
86155	0.154142737
86255	0.164185226
86355	0.16614987
86455	0.151964784
86555	0.153162912
86655	0.164993733
86755	0.154904217
86855	0.152638704
86955	0.155016005
87055	0.153395876
87155	0.152166709
87255	0.15397951
87355	0.15114373
87455	0.15112263
87555	0.150902286
87655	0.15127413
87755	0.15131107
87855	0.154026896
87955	0.156958342
88055	0.15161252
88155	0.160135776
88255	0.150580421
88355	0.152886644
88455	0.151967019
88555	0.151261389
88655	0.154530749
88755	0.154165685
88855	0.15430297
88955	0.152988285
89055	0.15349862
89155	0.165862024
89255	0.150876433
89355	0.150952369
89455	0.154604882
89555	0.151171148
89655	0.151005387
89755	0.154750153
89855	0.151483044
89862	0.160102099
89962	0.150376409
90062	0.151374325
90162	0.159826726
90262	0.15185973
90362	0.153903469
90462	0.152332544
90562	0.153164685
90662	0.150852636
90762	0.150699243
90862	0.150471643
90962	0.154958084
91062	0.155316964
91162	0.151240706
91262	0.150299132
91362	0.156496599
91462	0.150252372
91562	0.150565431
91662	0.17043069
91762	0.151350841
91862	0.15135847
91962	0.153253838
92062	0.151813015
92162	0.150645897
92262	0.152601764
92362	0.162380919
92462	0.152691036
92562	0.150823474
92662	0.151421517
92762	0.150335267
92862	0.151788324
92962	0.155742735
93062	0.157642677
93162	0.150029957
93262	0.15167892
93362	0.154546082
93462	0.15086709
93562	0.153880253
93662	0.162654415
93762	0.15090549
93769	0.151276365
93869	0.150374278
93969	0.150420576
94069	0.16414687
94169	0.151281789
94269	0.150378749
94369	0.151160598
94469	0.153298438
94569	0.1565523
94669	0.151679724
94769	0.150978222
94869	0.149914533
94969	0.153386131
95069	0.152697504
95169	0.150205374
95269	0.153710961
95369	0.151284635
95469	0.152784467
95569	0.161561131
95669	0.152525112
95769	0.149734467
95869	0.149944678
95969	0.149837852
96069	0.152267337
96169	0.151930884
96269	0.151660815
96369	0.150052041
96469	0.149808794
96569	0.152739733
96669	0.153981015
96769	0.149996206
96869	0.150885984
96969	0.151702672
97069	0.156567082
97169	0.155590698
97269	0.152729601
97369	0.150405303
97469	0.159901574
97569	0.15022409
97669	0.151996985

==> data/c10_rn50/c10_rn50_loss_fp8ls.dat <==
Step	Value
1	2.86503458
101	2.189757347
201	1.907420397
301	1.788321018
401	1.603586197
501	1.338029981
601	1.52097261
701	1.571620226
801	1.298795819
901	1.313652754
1001	1.185185671
1101	1.086301923
1201	1.179191828
1301	1.132820368
1401	1.278283715
1501	1.054624796
1601	0.908411145
1701	0.968005896
1801	1.282413006
1901	0.966462612
2001	0.910009384
2101	0.94432801
2201	0.944656253
2301	0.82381767
2401	0.902246058
2501	0.802865744
2601	0.846346796
2701	0.938041449
2801	0.805741847
2901	0.829311728
3001	0.790388465
3101	0.791592658
3201	0.888029814
3301	0.961842895
3401	0.804679513
3501	0.799999952
3601	0.896794796
3701	0.862972677
3801	0.762493372
3901	0.939139843
3908	0.85839349
4008	0.673572659
4108	0.756616592
4208	0.797553658
4308	0.707789361
4408	0.738287687
4508	0.76634866
4608	0.676257432
4708	0.703290462
4808	0.820614815
4908	0.940662742
5008	0.603891015
5108	0.835804462
5208	0.829296947
5308	0.681863368
5408	0.653960347
5508	0.764897406
5608	0.619903207
5708	0.620502353
5808	0.715150833
5908	0.538811684
6008	0.692274988
6108	0.692818522
6208	0.733302832
6308	0.67389977
6408	0.681372285
6508	0.735682964
6608	0.703020811
6708	0.739752293
6808	0.735023499
6908	0.604253173
7008	0.616291642
7108	0.729802251
7208	0.64616704
7308	0.783160567
7408	0.652869821
7508	0.678903699
7608	0.764490128
7708	0.704912543
7808	0.718107343
7815	0.595821738
7915	0.630187929
8015	0.705173969
8115	0.712049425
8215	0.629490614
8315	0.700082064
8415	0.724898815
8515	0.823114336
8615	0.815757155
8715	0.576630175
8815	0.6512568
8915	0.68988359
9015	0.743700147
9115	0.746547163
9215	0.656288266
9315	0.724156499
9415	0.563717246
9515	0.681693673
9615	0.770237565
9715	0.760021627
9815	0.646778226
9915	0.569476008
10015	0.49521184
10115	0.696268201
10215	0.606515884
10315	0.714674354
10415	0.652614295
10515	0.714918494
10615	0.654717445
10715	0.717137158
10815	0.704622984
10915	0.591331959
11015	0.599421144
11115	0.660574198
11215	0.630649567
11315	0.628730297
11415	0.569565296
11515	0.678429306
11615	0.89004302
11715	0.62583518
11722	0.519111335
11822	0.562170029
11922	0.609886348
12022	0.546213269
12122	0.559715748
12222	0.625015616
12322	0.665750921
12422	0.862644911
12522	0.62134409
12622	0.712266624
12722	0.656592131
12822	0.618474126
12922	0.60850811
13022	0.531415939
13122	0.552974939
13222	0.683772683
13322	0.560647309
13422	0.52160722
13522	0.685479283
13622	0.665619731
13722	0.710371494
13822	0.626470685
13922	0.592109323
14022	0.617095351
14122	0.597039342
14222	0.677520394
14322	0.692903101
14422	0.56396836
14522	0.594068229
14622	0.622490764
14722	0.570744932
14822	0.555729032
14922	0.474743664
15022	0.606495261
15122	0.575272322
15222	0.712487757
15322	0.607393503
15422	0.545306206
15522	0.682401538
15622	0.749461055
15629	0.77036047
15729	0.573381186
15829	0.644130826
15929	0.577600956
16029	0.503840566
16129	0.603146553
16229	0.749355435
16329	0.525700212
16429	0.636653185
16529	0.708631277
16629	0.513856173
16729	0.530220628
16829	0.621172011
16929	0.625051618
17029	0.489334881
17129	0.636432767
17229	0.588788927
17329	0.527202308
17429	0.545891166
17529	0.569987178
17629	0.487910628
17729	0.596544385
17829	0.643215895
17929	0.601263404
18029	0.560326099
18129	0.616402984
18229	0.721595824
18329	0.645638585
18429	0.570710897
18529	0.655032516
18629	0.599968195
18729	0.779697418
18829	0.604803622
18929	0.622511029
19029	0.589909315
19129	0.653570175
19229	0.621213198
19329	0.591446638
19429	0.550344288
19529	0.845398188
19536	0.716734111
19636	0.698117852
19736	0.566524684
19836	0.659870386
19936	0.6667974
20036	0.764237225
20136	0.486663848
20236	0.597988248
20336	0.652794123
20436	0.708321333
20536	0.740075052
20636	0.665885568
20736	0.522282243
20836	0.537603259
20936	0.62566793
21036	0.619011164
21136	0.597403228
21236	0.681457043
21336	0.419162333
21436	0.698164582
21536	0.603775501
21636	0.601424932
21736	0.646135509
21836	0.612875879
21936	0.534135818
22036	0.579733431
22136	0.542243004
22236	0.636205077
22336	0.582667112
22436	0.632140875
22536	0.596048653
22636	0.557949781
22736	0.666147351
22836	0.613098264
22936	0.580988407
23036	0.520600438
23136	0.691005051
23236	0.561707139
23336	0.630286574
23436	0.639277577
23443	0.557608247
23543	0.559918404
23643	0.518920124
23743	0.610886693
23843	0.732828856
23943	0.542544246
24043	0.729794264
24143	0.674339056
24243	0.562767029
24343	0.788718224
24443	0.646419644
24543	0.679671347
24643	0.582011998
24743	0.621027589
24843	0.732030988
24943	0.522830188
25043	0.525153518
25143	0.697856545
25243	0.664169073
25343	0.528390765
25443	0.669363379
25543	0.617375135
25643	0.588234246
25743	0.562356353
25843	0.616478562
25943	0.508372307
26043	0.636208236
26143	0.717536926
26243	0.518838346
26343	0.570498586
26443	0.634371042
26543	0.645870924
26643	0.615637422
26743	0.635421872
26843	0.496077716
26943	0.647892714
27043	0.630660057
27143	0.694171071
27243	0.587210298
27343	0.597673059
27350	0.57360208
27450	0.601846218
27550	0.58389461
27650	0.576476216
27750	0.633922875
27850	0.563392282
27950	0.596794724
28050	0.617137551
28150	0.647735476
28250	0.743668556
28350	0.437481552
28450	0.724613667
28550	0.505040288
28650	0.645923853
28750	0.564608872
28850	0.566324532
28950	0.650008202
29050	0.64520067
29150	0.617183447
29250	0.51117909
29350	0.622986794
29450	0.639678538
29550	0.72768712
29650	0.801945865
29750	0.569572568
29850	0.649920642
29950	0.687035918
30050	0.685198367
30150	0.605663657
30250	0.510067403
30350	0.676528215
30450	0.703080833
30550	0.6156075
30650	0.506201923
30750	0.760259986
30850	0.584053516
30950	0.507184386
31050	0.482702851
31150	0.497112334
31250	0.678293645
31257	0.570386112
31357	0.640703022
31457	0.563291788
31557	0.621795893
31657	0.501811385
31757	0.496258467
31857	0.641085029
31957	0.670899391
32057	0.471386611
32157	0.575738251
32257	0.468527257
32357	0.616461158
32457	0.538137674
32557	0.705977798
32657	0.530270755
32757	0.615322232
32857	0.531383872
32957	0.537037373
33057	0.561490774
33157	0.601583719
33257	0.625478625
33357	0.609297633
33457	0.606221437
33557	0.615699172
33657	0.65008688
33757	0.67099297
33857	0.605787873
33957	0.706927896
34057	0.733546495
34157	0.491400182
34257	0.580371499
34357	0.571181953
34457	0.617967606
34557	0.669602275
34657	0.450927913
34757	0.719806671
34857	0.641495228
34957	0.5167557
35057	0.546763539
35157	0.61736393
35164	0.523276448
35264	0.602334857
35364	0.568052888
35464	0.562952042
35564	0.639973938
35664	0.524191022
35764	0.474392742
35864	0.52281487
35964	0.628126562
36064	0.60662508
36164	0.600613236
36264	0.501486063
36364	0.67556417
36464	0.618295133
36564	0.813737154
36664	0.671303928
36764	0.639586091
36864	0.476309001
36964	0.555805802
37064	0.512962937
37164	0.541530848
37264	0.562958956
37364	0.494447649
37464	0.578175187
37564	0.539923966
37664	0.56401974
37764	0.602796137
37864	0.570298433
37964	0.564147472
38064	0.539097905
38164	0.678362191
38264	0.535312414
38364	0.477414489
38464	0.5252316
38564	0.603919148
38664	0.515485287
38764	0.561796308
38864	0.622051716
38964	0.697608709
39064	0.522397757
39071	0.51662612
39171	0.405758262
39271	0.54979825
39371	0.397653997
39471	0.463118553
39571	0.393394053
39671	0.461837888
39771	0.399466395
39871	0.418911278
39971	0.399015367
40071	0.389453948
40171	0.418680131
40271	0.493618429
40371	0.372511894
40471	0.35698095
40571	0.445367098
40671	0.382584989
40771	0.401498735
40871	0.455164969
40971	0.387908846
41071	0.430374563
41171	0.367286503
41271	0.414741069
41371	0.449137866
41471	0.370645165
41571	0.39574331
41671	0.362339079
41771	0.40294075
41871	0.352575332
41971	0.338494718
42071	0.333113253
42171	0.37192452
42271	0.366533399
42371	0.406000793
42471	0.430042982
42571	0.374910057
42671	0.380301863
42771	0.378314346
42871	0.336229652
42971	0.315847039
42978	0.355619729
43078	0.345961243
43178	0.345090806
43278	0.355865955
43378	0.397764534
43478	0.322933882
43578	0.310165018
43678	0.304988056
43778	0.297746152
43878	0.466272324
43978	0.328087866
44078	0.358827591
44178	0.311736435
44278	0.299895227
44378	0.349658847
44478	0.348499298
44578	0.319274694
44678	0.321138889
44778	0.352267772
44878	0.322581589
44978	0.320370734
45078	0.346666068
45178	0.329156458
45278	0.316784829
45378	0.32500881
45478	0.291621834
45578	0.297263741
45678	0.272916287
45778	0.309865534
45878	0.330330968
45978	0.365716577
46078	0.268196374
46178	0.304743141
46278	0.318776459
46378	0.278811574
46478	0.31418106
46578	0.282316536
46678	0.29615882
46778	0.304023415
46878	0.270533979
46885	0.263270378
46985	0.26920712
47085	0.300439686
47185	0.307267666
47285	0.288480997
47385	0.320355117
47485	0.304381192
47585	0.303235471
47685	0.289685309
47785	0.263469785
47885	0.301329464
47985	0.319135249
48085	0.27047807
48185	0.333917975
48285	0.250574976
48385	0.286209404
48485	0.273407251
48585	0.28583622
48685	0.27294904
48785	0.287920952
48885	0.24834615
48985	0.27301085
49085	0.350769103
49185	0.244659781
49285	0.235983774
49385	0.262204051
49485	0.333369493
49585	0.296579003
49685	0.254876882
49785	0.290937304
49885	0.24120535
49985	0.252005637
50085	0.328352273
50185	0.253779888
50285	0.288202047
50385	0.234697074
50485	0.23820515
50585	0.255048811
50685	0.282337517
50785	0.275610656
50792	0.262782425
50892	0.248069689
50992	0.302124351
51092	0.305441916
51192	0.241038099
51292	0.281933784
51392	0.233650371
51492	0.23767513
51592	0.25616926
51692	0.295102894
51792	0.278942436
51892	0.267898351
51992	0.267426789
52092	0.255595148
52192	0.27037546
52292	0.264383197
52392	0.268543661
52492	0.258380979
52592	0.239301428
52692	0.269221723
52792	0.251848131
52892	0.234437138
52992	0.298912466
53092	0.234693617
53192	0.259944588
53292	0.247776687
53392	0.319810122
53492	0.250371188
53592	0.216797128
53692	0.218722329
53792	0.249300167
53892	0.337274462
53992	0.22363025
54092	0.228954881
54192	0.24785164
54292	0.293462515
54392	0.22202985
54492	0.223066494
54592	0.243706405
54692	0.291256875
54699	0.251770288
54799	0.225614965
54899	0.254037261
54999	0.269165516
55099	0.259789467
55199	0.252662241
55299	0.203332871
55399	0.220106766
55499	0.24638924
55599	0.21364522
55699	0.207781166
55799	0.206378564
55899	0.2702353
55999	0.234058589
56099	0.207506567
56199	0.239903152
56299	0.2187455
56399	0.25970611
56499	0.264833689
56599	0.206610382
56699	0.237673417
56799	0.205069318
56899	0.232980415
56999	0.206421539
57099	0.222706214
57199	0.218377188
57299	0.282631636
57399	0.220882714
57499	0.244038373
57599	0.217878401
57699	0.239499822
57799	0.323366314
57899	0.20929724
57999	0.226894945
58099	0.264483869
58199	0.232487664
58299	0.207432285
58399	0.268817514
58499	0.24063158
58599	0.228956223
58606	0.225268751
58706	0.297554761
58806	0.217427641
58906	0.221310869
59006	0.20594269
59106	0.197497517
59206	0.257670164
59306	0.226470277
59406	0.212379053
59506	0.220952019
59606	0.197182924
59706	0.245916426
59806	0.188649818
59906	0.216558397
60006	0.18488352
60106	0.192738444
60206	0.18582812
60306	0.201672211
60406	0.191892296
60506	0.199621856
60606	0.213230714
60706	0.188126028
60806	0.212107301
60906	0.185894102
61006	0.188014239
61106	0.200174034
61206	0.203364208
61306	0.187887505
61406	0.20649235
61506	0.190493315
61606	0.184634537
61706	0.186189964
61806	0.203641325
61906	0.186049074
62006	0.224867672
62106	0.185716853
62206	0.20929791
62306	0.189169705
62406	0.206030011
62506	0.186666518
62513	0.197426349
62613	0.20691362
62713	0.186734006
62813	0.190531433
62913	0.190459356
63013	0.19345428
63113	0.189481676
63213	0.184999451
63313	0.190542743
63413	0.205866635
63513	0.181031838
63613	0.181426957
63713	0.182440728
63813	0.188461125
63913	0.186680436
64013	0.189393654
64113	0.182542369
64213	0.179309085
64313	0.188831598
64413	0.183076665
64513	0.207639888
64613	0.180708066
64713	0.21579048
64813	0.189434275
64913	0.193049625
65013	0.180883706
65113	0.194493219
65213	0.187820375
65313	0.189834535
65413	0.203132659
65513	0.179751396
65613	0.192517042
65713	0.190937698
65813	0.258245498
65913	0.186618462
66013	0.184792265
66113	0.180624217
66213	0.209921867
66313	0.183467537
66413	0.183284342
66420	0.185225964
66520	0.20149976
66620	0.179635614
66720	0.17936787
66820	0.18336454
66920	0.20010528
67020	0.185900047
67120	0.184391618
67220	0.178342968
67320	0.184817821
67420	0.188189715
67520	0.192163035
67620	0.1827728
67720	0.178981632
67820	0.180504099
67920	0.180740431
68020	0.208681494
68120	0.190997705
68220	0.190055817
68320	0.183972269
68420	0.185120314
68520	0.178303018
68620	0.189740375
68720	0.202390492
68820	0.190971687
68920	0.203966513
69020	0.187112287
69120	0.1761951
69220	0.179206431
69320	0.181277871
69420	0.213711902
69520	0.19027257
69620	0.182420015
69720	0.187972158
69820	0.189823389
69920	0.20015642
70020	0.19675386
70120	0.179791853
70220	0.181506783
70320	0.18939887
70327	0.182415187
70427	0.181188077
70527	0.17582722
70627	0.179568499
70727	0.182154715
70827	0.175839871
70927	0.175824463
71027	0.179061249
71127	0.178103834
71227	0.195029259
71327	0.184544355
71427	0.18679142
71527	0.193341747
71627	0.174383983
71727	0.179198354
71827	0.183795229
71927	0.178625971
72027	0.17637755
72127	0.216734171
72227	0.194621131
72327	0.183768302
72427	0.17473188
72527	0.1820039
72627	0.180756494
72727	0.175818667
72827	0.181058764
72927	0.174430877
73027	0.190343007
73127	0.178911611
73227	0.183700204
73327	0.182795301
73427	0.186397687
73527	0.176638007
73627	0.178095296
73727	0.193194807
73827	0.175474644
73927	0.176589891
74027	0.176628903
74127	0.173781127
74227	0.192192882
74234	0.173555091
74334	0.181347564
74434	0.174911901
74534	0.174993083
74634	0.178112999
74734	0.176979452
74834	0.189187378
74934	0.183213621
75034	0.187052637
75134	0.183898345
75234	0.172693998
75334	0.178887799
75434	0.187688753
75534	0.228338346
75634	0.17972602
75734	0.18167901
75834	0.174534544
75934	0.17614466
76034	0.174439028
76134	0.177233487
76234	0.178125754
76334	0.177510411
76434	0.180606931
76534	0.175535023
76634	0.175649568
76734	0.175887302
76834	0.173736647
76934	0.172612309
77034	0.189347535
77134	0.177735478
77234	0.178428501
77334	0.181168959
77434	0.182602063
77534	0.188903525
77634	0.1781369
77734	0.193783715
77834	0.194719344
77934	0.183400393
78034	0.178641692
78134	0.194069326
78141	0.174272701
78241	0.192993417
78341	0.182405815
78441	0.172981471
78541	0.176103771
78641	0.175065979
78741	0.196950421
78841	0.175315127
78941	0.179469243
79041	0.174646795
79141	0.17303443
79241	0.193067074
79341	0.174311459
79441	0.177798375
79541	0.190297663
79641	0.182614207
79741	0.182476997
79841	0.184219062
79941	0.181011125
80041	0.173440695
80141	0.180131942
80241	0.175939366
80341	0.18190667
80441	0.176352501
80541	0.17264618
80641	0.171974078
80741	0.177297011
80841	0.174058393
80941	0.181263745
81041	0.182151034
81141	0.172070727
81241	0.170390129
81341	0.171133369
81441	0.176951244
81541	0.173563913
81641	0.197486609
81741	0.171916559
81841	0.180348083
81941	0.180580214
82041	0.217003658
82048	0.176422894
82148	0.192765266
82248	0.177288279
82348	0.184088439
82448	0.188541055
82548	0.172868162
82648	0.170990974
82748	0.185466647
82848	0.1752823
82948	0.174919844
83048	0.174017966
83148	0.178306922
83248	0.18751657
83348	0.170893937
83448	0.188432798
83548	0.177095726
83648	0.173876747
83748	0.177916989
83848	0.172376499
83948	0.171153799
84048	0.180300146
84148	0.172483489
84248	0.171723783
84348	0.174979791
84448	0.173955023
84548	0.172860026
84648	0.17219907
84748	0.173418209
84848	0.17575407
84948	0.178626865
85048	0.170890167
85148	0.171339259
85248	0.170733973
85348	0.172004461
85448	0.176387519
85548	0.183402613
85648	0.184882313
85748	0.188285902
85848	0.199231371
85948	0.173558488
85955	0.177249461
86055	0.170722663
86155	0.180886954
86255	0.209063113
86355	0.178351462
86455	0.192018524
86555	0.173821852
86655	0.173239604
86755	0.195088804
86855	0.181637853
86955	0.172549635
87055	0.174161062
87155	0.174627051
87255	0.175673813
87355	0.17382741
87455	0.173676446
87555	0.172469839
87655	0.177600369
87755	0.179106474
87855	0.173450544
87955	0.177388191
88055	0.17883186
88155	0.171756044
88255	0.175962508
88355	0.171354026
88455	0.17120792
88555	0.175041497
88655	0.173000962
88755	0.17696394
88855	0.177859768
88955	0.170191348
89055	0.181676179
89155	0.18591249
89255	0.171070457
89355	0.175597772
89455	0.173878863
89555	0.182464972
89655	0.17132245
89755	0.190444604
89855	0.177975535
89862	0.173649848
89962	0.187916264
90062	0.173183009
90162	0.179284021
90262	0.171821922
90362	0.171118259
90462	0.172350034
90562	0.17484501
90662	0.174490437
90762	0.173724994
90862	0.17942588
90962	0.187306553
91062	0.179338008
91162	0.172369391
91262	0.17726621
91362	0.174352586
91462	0.186830148
91562	0.178243533
91662	0.174798369
91762	0.183288023
91862	0.173397765
91962	0.172253907
92062	0.172280163
92162	0.183008984
92262	0.17484653
92362	0.175457999
92462	0.173012093
92562	0.171701834
92662	0.17563042
92762	0.17870757
92862	0.172481462
92962	0.180026993
93062	0.171385169
93162	0.171945378
93262	0.175534859
93362	0.172347099
93462	0.17099914
93562	0.175396055
93662	0.170508757
93762	0.17832081
93769	0.176087767
93869	0.183029115
93969	0.171054363
94069	0.177429721
94169	0.169505656
94269	0.16997759
94369	0.172454134
94469	0.170975551
94569	0.179630801
94669	0.173036844
94769	0.174295604
94869	0.189817891
94969	0.182990536
95069	0.179690629
95169	0.177593231
95269	0.173716664
95369	0.2017968
95469	0.176893935
95569	0.174901903
95669	0.182262436
95769	0.173455089
95869	0.173850119
95969	0.17150484
96069	0.18368803
96169	0.176442504
96269	0.175057352
96369	0.181168154
96469	0.17066288
96569	0.170878872
96669	0.190745488
96769	0.17227833
96869	0.174815595
96969	0.181787744
97069	0.195705652
97169	0.1832802
97269	0.170181856
97369	0.170728877
97469	0.192572922
97569	0.173905239
97669	0.173151195

==> data/c10_rn50/c10_rn50_loss_s2fp8.dat <==
Step	Value
301	1.808300257
501	1.446618557
601	1.339633346
701	1.498826504
801	1.334091544
901	1.215449095
1001	1.091383696
1101	1.164612412
1201	1.123898625
1701	0.922654748
1801	1.184440017
1901	0.929665089
2001	0.972188234
2101	0.886671364
2201	0.893142879
2301	0.796575367
2401	0.766756296
2501	0.851283789
2701	0.878495812
2901	0.795338154
3301	0.886530876
3401	0.697893381
3501	0.725925267
3601	0.778915167
3701	0.857392371
3801	0.651304483
3901	0.780898809
3908	0.672340274
4008	0.70011723
4108	0.676857948
4308	0.715224326
4408	0.738454342
4508	0.654135942
4608	0.61383611
4708	0.651040673
4808	0.770154834
5008	0.630055547
5208	0.675482392
5308	0.668045044
5408	0.598122001
5508	0.782553613
5608	0.518004656
5708	0.569822729
5808	0.653989792
5908	0.652811289
6008	0.619745255
6708	0.64684546
6908	0.62002039
7008	0.563018739
7208	0.523591876
7608	0.622500539
7808	0.517384887
7915	0.566657126
8015	0.6684708
8115	0.657531381
8215	0.530384123
8315	0.565135837
8515	0.699055433
8615	0.64825213
8715	0.57825613
8815	0.604809344
8915	0.645494759
9015	0.698554754
9215	0.628189206
9315	0.626015604
9415	0.525750041
9615	0.672922254
9815	0.547331512
9915	0.589420199
10015	0.516522408
10315	0.507247329
10415	0.670816183
10515	0.616029978
10615	0.620631814
10715	0.720686078
11115	0.666125238
11215	0.601933599
11415	0.535196483
11615	0.790219426
11922	0.624994993
12022	0.491659343
12122	0.579774141
12322	0.481015474
12622	0.673455834
12822	0.588931441
12922	0.573323965
13022	0.46565944
13222	0.670389593
13422	0.47745049
13522	0.66604495
13622	0.52639401
13722	0.541785479
13822	0.587118864
13922	0.532642365
14222	0.52637881
14322	0.577776551
14422	0.517857373
14622	0.628064036
14722	0.60918653
14822	0.59974122
15022	0.583884358
15122	0.541439354
15222	0.629623711
15322	0.515687346
15422	0.537609577
15622	0.520221591
15629	0.600163579
15729	0.545239449
15829	0.668892324
16029	0.437158495
16129	0.501285315
16229	0.684763312
16329	0.594358206
16429	0.597215414
16529	0.577458024
16629	0.488382578
16829	0.573680341
17029	0.518033326
17129	0.617333651
17229	0.545827866
17329	0.457082212
17429	0.472628951
17529	0.551611364
17629	0.576439738
17729	0.572163224
17829	0.58231771
17929	0.588374674
18029	0.560643077
18129	0.537496328
18229	0.554787397
18329	0.593841553
18429	0.574318767
18529	0.602697492
18629	0.515430748
18729	0.684541941
18829	0.686018646
18929	0.656592369
19029	0.587602198
19229	0.599980891
19329	0.633767962
19429	0.538022518
19529	0.679391921
19536	0.675800443
19636	0.653717637
19936	0.512596011
20036	0.609050393
20236	0.649886131
20436	0.567047477
20536	0.695353925
20636	0.527883053
20736	0.432202935
20936	0.513642669
21036	0.482327431
21336	0.406407416
21436	0.680907011
21536	0.557298303
21636	0.510739505
21736	0.527810454
21836	0.561670721
21936	0.532126665
22236	0.477240801
22436	0.570909262
22536	0.528532267
22636	0.433094114
22736	0.559629798
22836	0.574695766
23036	0.489068598
23136	0.613737345
23236	0.48190695
23336	0.617866158
23436	0.591600776
23443	0.497800648
23543	0.534009695
23643	0.551489353
23743	0.561403632
23943	0.536092162
24043	0.659160137
24143	0.582986116
24243	0.601182342
24343	0.691872239
24543	0.566904366
24743	0.522580862
25443	0.619241297
25643	0.539805532
25843	0.526686549
26043	0.573666692
26343	0.463377416
26443	0.535764396
26743	0.511383712
26843	0.437842131
26943	0.558753729
27043	0.580880761
27143	0.539934397
27243	0.56045413
27350	0.503421187
27450	0.583806872
27750	0.548910856
27850	0.544806838
28050	0.579481721
28150	0.549051881
28250	0.553172708
28450	0.566114724
28550	0.494599879
28650	0.590914845
28750	0.521409154
28850	0.483458191
28950	0.518148124
29050	0.515105605
29150	0.53400141
29250	0.499759823
29350	0.476621389
29550	0.633129299
29750	0.49564749
29850	0.559233367
30250	0.515433669
30350	0.519586086
30450	0.657247305
30550	0.557518959
30650	0.489421666
30750	0.682948709
30950	0.455289871
31050	0.497671336
31150	0.567809343
31250	0.549045205
31457	0.504498422
31557	0.497856319
31757	0.423748583
31957	0.616519392
32057	0.504279912
32257	0.535509229
32357	0.635707974
32657	0.534903407
32757	0.577022374
32857	0.600232124
33057	0.465474904
33157	0.549306154
33257	0.46719569
33357	0.491959482
33457	0.526855528
33557	0.50369674
33657	0.551681161
33757	0.581686378
33957	0.625681877
34057	0.526555657
34257	0.539970279
34557	0.607999623
34657	0.455359191
34757	0.599060297
34857	0.654884696
34957	0.548728049
35157	0.559336185
35164	0.525569022
35364	0.583521008
35464	0.572608471
35564	0.519095898
35764	0.478567243
35864	0.574792147
35964	0.614279985
36064	0.547777772
36164	0.532484472
36264	0.459034026
36364	0.620086908
36564	0.433250427
36664	0.50801897
36764	0.604825616
36864	0.462847412
37064	0.514470518
37164	0.534182429
37364	0.490288138
37464	0.536843002
37564	0.515083075
37664	0.477747083
37764	0.48910886
37864	0.546813428
38264	0.478189945
38364	0.500856519
38564	0.496383816
38664	0.562111676
38764	0.611856341
38864	0.522605002
38964	0.721765876
39064	0.464740932
39071	0.414628774
39171	0.438240558
39271	0.439580142
39371	0.361826241
39471	0.376109719
39571	0.353733838
39671	0.371629626
39971	0.356120735
40171	0.419035673
40371	0.401427478
40571	0.376081735
40671	0.375646949
40771	0.383468866
40871	0.366602123
41071	0.369017899
41271	0.348621786
41471	0.333135575
41571	0.318502277
41671	0.397901893
41771	0.363688171
41871	0.299972475
41971	0.313453019
42171	0.367532372
42271	0.30453977
42371	0.325901389
42471	0.312880427
42571	0.353287846
42671	0.333925158
42871	0.333877981
42971	0.325729519
42978	0.335846782
43278	0.281074584
43378	0.290643841
43578	0.313750207
43678	0.295911968
43878	0.309109449
44178	0.261155248
44378	0.351109058
44478	0.283776641
44578	0.277727395
44678	0.2508035
44778	0.362171888
44978	0.278302789
45278	0.25929442
45478	0.2574417
45578	0.249528542
45678	0.260763794
45878	0.316604018
46078	0.29629153
46178	0.241898105
46278	0.252784371
46578	0.301285267
46678	0.256628931
46778	0.262741685
46878	0.249522582
46985	0.248503357
47085	0.246066093
47185	0.274930358
47385	0.273683071
47485	0.239823058
47585	0.239128977
47685	0.242621377
47885	0.256579578
48085	0.234186083
48185	0.233834937
48485	0.236042619
48685	0.239280462
48785	0.23225531
48885	0.261213392
49185	0.232601464
49285	0.26504001
49385	0.225339413
49485	0.257450938
49585	0.221986994
49685	0.218578577
49785	0.230962098
49885	0.233975589
49985	0.207652405
50085	0.25110358
50185	0.213162765
50285	0.261308491
50585	0.252082437
50685	0.22147353
50785	0.244015291
50792	0.224093243
50892	0.215485156
50992	0.218995988
51092	0.25302285
51192	0.210445136
51292	0.202825874
51592	0.237060785
51792	0.217801675
51892	0.221043155
52192	0.199880093
52392	0.20594351
52492	0.223037332
52692	0.22774151
52892	0.213498801
53092	0.215244204
53392	0.19544068
53492	0.269704938
53592	0.232062295
53692	0.213341624
53792	0.220719635
53892	0.203038037
53992	0.194843471
54092	0.21812138
54192	0.194385916
54292	0.198762357
54392	0.189550295
54492	0.215029448
54592	0.182215899
54692	0.183201179
54699	0.20190075
54899	0.179979071
54999	0.17785196
55099	0.194062144
55299	0.200790063
55399	0.259906054
55499	0.188902155
55799	0.202348471
55899	0.180626243
55999	0.176250547
56299	0.180436
56399	0.172779843
56599	0.18122676
56699	0.173683807
56799	0.176370829
57199	0.188209087
57299	0.180882975
57499	0.196056917
57599	0.194200143
57799	0.170030013
57899	0.17923215
58099	0.17000331
58399	0.169665605
58499	0.188624501
58599	0.208042458
58706	0.179354265
58806	0.176166996
59006	0.160720333
59106	0.16591996
59206	0.16773203
59306	0.170224965
59406	0.161816061
59506	0.169917703
59706	0.162104204
59806	0.165400103
60006	0.162046701
60106	0.164760128
60206	0.16160287
60306	0.163281977
60706	0.186579198
60806	0.164986655
60906	0.16503121
61306	0.163877904
61406	0.160750613
61506	0.164945856
61606	0.175305635
61706	0.172027811
62006	0.174715519
62106	0.166602165
62306	0.164030284
62506	0.182723567
62613	0.174564004
62813	0.16499874
62913	0.164123341
63113	0.158844337
63213	0.184409499
63313	0.159071267
63413	0.165445149
63513	0.166774631
63613	0.168799579
63913	0.160327032
64013	0.162033796
64113	0.176441193
64213	0.16012311
64313	0.159435347
64413	0.161552936
64513	0.158289537
64713	0.172478989
64813	0.162909463
64913	0.186798245
65113	0.163677752
65213	0.157937929
65313	0.160285473
65413	0.164051279
65513	0.163165405
65613	0.160909534
65713	0.173972547
66113	0.16586186
66313	0.170379609
66413	0.167841882
66620	0.158558041
66820	0.15923503
66920	0.166704014
67020	0.155371577
67120	0.162213266
67320	0.15692161
67420	0.176494226
67520	0.157610327
67820	0.16189833
67920	0.158759877
68020	0.156979814
68120	0.158715203
68220	0.158170536
68320	0.16480501
68420	0.1601087
68820	0.15949823
68920	0.154743761
69120	0.157315657
69220	0.156510741
69320	0.154830471
69420	0.156712472
69720	0.154491454
69820	0.1562884
70120	0.192167833
70320	0.166260451
70427	0.160115719
70527	0.155733198
70627	0.156939536
70727	0.156410187
70827	0.155743286
70927	0.166594297
71027	0.153530881
71127	0.159112692
71227	0.154421836
71427	0.158225656
71627	0.158191159
71727	0.153866827
71927	0.153715014
72027	0.158019751
72127	0.159001976
72227	0.152642712
72327	0.155382663
72427	0.162217766
72527	0.168996289
72627	0.156095356
72727	0.154268995
72827	0.158819124
72927	0.155001193
73027	0.153972298
73327	0.152080864
73427	0.15299277
73727	0.152072996
73927	0.155089796
74127	0.162476316
74234	0.163403526
74434	0.151818499
74634	0.157054484
74834	0.151941404
74934	0.157913908
75034	0.169241026
75234	0.176332951
75334	0.153868258
75434	0.151332915
75634	0.153414562
75734	0.151879773
75934	0.150922731
76034	0.160739109
76134	0.154174939
76334	0.152686566
76434	0.156816691
76634	0.173633322
76734	0.152130514
77134	0.154963896
77234	0.153227314
77334	0.154840231
77534	0.154127255
78034	0.150419891
78134	0.149230152
78241	0.15040265
78341	0.173744529
78441	0.152411744
78541	0.15231961
78841	0.148578718
79041	0.149665743
79141	0.15241687
79241	0.149640858
79341	0.149794936
79541	0.148887128
79641	0.151641592
79741	0.151009977
79941	0.151395231
80041	0.1502323
80141	0.150246069
80241	0.149156898
80341	0.150378764
80441	0.151762292
80641	0.149633765
80741	0.149862319
80841	0.149301693
80941	0.150159463
81041	0.149739861
81241	0.152070016
81341	0.149116188
81441	0.153812706
81641	0.154931307
81741	0.14855665
81841	0.155378103
82048	0.149858743
82148	0.149241
82348	0.149336368
82648	0.149844393
82748	0.149818286
82848	0.151816383
82948	0.154314041
83048	0.154176816
83348	0.205105186
83448	0.152070448
83548	0.150995299
83648	0.174543753
83848	0.151199788
83948	0.149033219
84048	0.148456141
84248	0.16091536
84348	0.150076687
84548	0.152903184
84648	0.150073126
84748	0.149770513
84848	0.148789033
84948	0.158336699
85048	0.149627462
85148	0.151610211
85348	0.14938435
85448	0.154061258
85648	0.171934828
85748	0.155327126
85848	0.151134044
85955	0.152744666
86255	0.155769363
86355	0.151695505
86555	0.15130195
86755	0.149379835
86855	0.152547315
86955	0.155277267
87055	0.151990652
87155	0.150766015
87455	0.161068603
87555	0.155926257
87755	0.152511224
87855	0.148971617
87955	0.148344249
88055	0.160397977
88155	0.16177091
88355	0.149327114
88555	0.152876109
88655	0.149201378
88755	0.150649771
88855	0.154126763
88955	0.150692523
89255	0.151040107
89355	0.150361583
89655	0.163134396
89855	0.176028833
89862	0.150013357
89962	0.148122445
90062	0.151746064
90162	0.150900856
90262	0.15084067
90362	0.161388159
90462	0.148965567
90562	0.15148598
90762	0.148812234
90862	0.157359868
90962	0.180774927
91062	0.153015405
91262	0.148308739
91462	0.151976302
91862	0.17399019
92062	0.154745147
92262	0.148399994
92362	0.148707569
92462	0.15350683
92562	0.149882987
92762	0.148065194
92862	0.158741832
92962	0.148536056
93262	0.156779677
93362	0.149934277
93462	0.151398137
93662	0.148040801
93762	0.149627909
93869	0.148599595
93969	0.159182981
94069	0.149818107
94269	0.149074584
94469	0.1601661
94769	0.150240853
94969	0.180119842
95069	0.148386762
95169	0.148954496
95269	0.152012125
95369	0.152056724
95469	0.15206483
95569	0.161055699
95669	0.149773493
95769	0.150688782
95969	0.150073901
96069	0.148883566
96169	0.159985438
96469	0.149655208
96569	0.149351209
96669	0.156846553
96769	0.151009411
96869	0.148270041
97069	0.148120314
97169	0.14936243
97269	0.151120484
97569	0.149892256
97776	0.147621945
97976	0.154863179
98076	0.154146329
98176	0.150826529
98276	0.156867191
98476	0.14959231
98676	0.148430124
98776	0.155402899
98876	0.147994384
99376	0.151265144
99876	0.149613306
99976	0.148613393

==> data/in1k_rn18/in1k_rn18_accuracy_fp32.dat <==
Step	Value
5004	0.166659996
10008	0.297939986
15012	0.334919989
20016	0.355100006
25020	0.383100003
30024	0.399960011
38511	0.435979992
43515	0.435820013
48519	0.425980002
53523	0.408820003
58527	0.444759995
63531	0.440459996
68535	0.446359992
73539	0.444860011
78543	0.406780005
83547	0.412120014
88551	0.462500006
93555	0.431140006
98559	0.388779998
103563	0.431380004
108567	0.446099997
113571	0.43344
118575	0.424620003
123579	0.419719994
128583	0.45096001
133587	0.423799992
138591	0.446319997
143595	0.397419989
148599	0.435440004
153603	0.623199999
158607	0.633159995
163611	0.637679994
168615	0.640299976
173619	0.645219982
178623	0.644460022
183627	0.644659996
188631	0.644240022
193635	0.645560026
198639	0.638939977
203643	0.635879993
208647	0.640760005
213651	0.63221997
218655	0.639680028
223659	0.636380017
228663	0.627040029
233667	0.626600027
238671	0.632120013
243675	0.63499999
248679	0.627359986
253683	0.625240028
258687	0.625419974
263691	0.633539975
268695	0.63448
273699	0.62966001
278703	0.625880003
283707	0.628359973
288711	0.632759988
293715	0.628820002
298719	0.63094002
303723	0.684000015
308727	0.687839985
313731	0.689440012
318735	0.69155997
323739	0.691879988
328743	0.693419993
333747	0.6954
338751	0.692900002
343755	0.696099997
348759	0.694899976
353763	0.694999993
358767	0.696739972
363771	0.695980012
368775	0.697539985
373779	0.695980012
378783	0.697160006
383787	0.697420001
388791	0.696319997
393795	0.697440028
398799	0.697700024
403803	0.701619983
408807	0.701420009
413811	0.702300012
418815	0.702839971
423819	0.702799976
428823	0.702160001
433827	0.702520013
438831	0.702480018
443835	0.703119993
448839	0.702880025
453843	0.703419983
458847	0.703559995
463851	0.703700006
468855	0.703880012
473859	0.703639984
478863	0.703639984
483867	0.703660011
488871	0.70389998
493875	0.70352
498879	0.703279972
503883	0.703999996
508887	0.70352
513891	0.703840017
518895	0.70389998
523899	0.704039991
528903	0.704060018
533907	0.703800023

==> data/in1k_rn18/in1k_rn18_accuracy_fp8ls.dat <==
Step	Value
5004	0.094619997
10008	0.215839997
15012	0.200639993
20016	0.139300004
25020	0.255279988
30024	0.192599997
35028	0.326079994
40032	0.117739998
45036	0.194539994
50040	0.025
55044	0.185839996
60048	0.188160002
65052	0.078560002
70056	0.201440006
79225	0.226160005
84229	0.034419999
89233	0.072059996
94237	0.098099999
99241	0.126959994
104245	0.178880006
109249	0.148320004
114253	0.136659995
119257	0.097479999
124261	0.049699999
129265	0.172020003
134269	0.075719997
139273	0.068000004
144277	0.07198
149281	0.156100005
154285	0.608299971
159289	0.619719982
164293	0.619539976
169297	0.622600019
174301	0.627099991
179305	0.617720008
184309	0.612919986
189313	0.610660017
194317	0.594579995
199321	0.594439983
204325	0.605440021
209329	0.600300014
214333	0.601260006
219337	0.587159991
224341	0.595480025
229345	0.57980001
234349	0.600759983
239353	0.585319996
244357	0.601260006
249361	0.59762001
254365	0.584439993
259369	0.590219975
264373	0.591700017
269377	0.574800014
274381	0.58634001
279385	0.574800014
284389	0.535359979
289393	0.569980025
294397	0.592920005
299401	0.557420015
304405	0.671039999
309409	0.673539996
314413	0.675700009
319417	0.675639987
324421	0.675740004
329425	0.677959979
334429	0.678680003
339433	0.678120017
344437	0.678460002
349441	0.678799987
354445	0.681079984
359449	0.680079997
364453	0.678939998
369457	0.679859996
374461	0.681400001
379465	0.680339992
384469	0.680819988
389473	0.681400001
394477	0.680320024
399481	0.678740025
404485	0.684199989
409489	0.685859978
414493	0.68463999
419497	0.68532002
424501	0.686420023
429505	0.686200023
434509	0.687039971
439513	0.686240017
444517	0.68599999
449521	0.686160028
454525	0.686959982
459529	0.687699974
464533	0.685980022
469537	0.686360002
474541	0.686540008
479545	0.686800003
484549	0.687319994
489553	0.686839998
494557	0.687139988
499561	0.68779999
504565	0.687699974
509569	0.687659979
514573	0.686039984
519577	0.686680019
524581	0.687319994
529585	0.686739981
534589	0.687380016
539593	0.687439978
544597	0.687319994
549601	0.685720026
554605	0.688380003
559609	0.687560022
564613	0.6875
569617	0.686500013
574621	0.686619997

==> data/in1k_rn18/in1k_rn18_accuracy_s2fp8.dat <==
Step	Value
5004	0.162420005
10008	0.266059995
15012	0.331880003
20016	0.333700001
25020	0.402819991
30024	0.377299994
35028	0.386920005
40032	0.385500014
45036	0.397780001
50040	0.404439986
55044	0.414240003
60048	0.378659993
65052	0.409440011
70056	0.390260011
75060	0.40764001
80064	0.382679999
85068	0.427379996
90072	0.406639993
95076	0.43502
100080	0.342159986
105084	0.411159992
110088	0.321619987
115092	0.412239999
120096	0.439399987
125100	0.429459989
130104	0.409999996
135108	0.417499989
140112	0.357580006
145116	0.440299988
150120	0.415080011
155124	0.618319988
160128	0.629620016
165132	0.634540021
170136	0.634159982
175140	0.636240005
180144	0.636160016
185148	0.634000003
190152	0.636179984
195156	0.636399984
200160	0.627839983
205164	0.625060022
210168	0.620419979
215172	0.622039974
220176	0.621060014
225180	0.617980003
230184	0.620679975
235188	0.612420022
240192	0.627219975
245196	0.618040025
250200	0.61868
255204	0.615379989
260208	0.619599998
265212	0.623199999
270216	0.595340014
275220	0.620620012
280224	0.617060006
285228	0.604480028
290232	0.614859998
295236	0.617619991
300240	0.616140008
305244	0.676760018
310248	0.680939972
315252	0.682659984
320256	0.684840024
325260	0.68532002
330264	0.685779989
335268	0.68621999
340272	0.687179983
345276	0.687520027
350280	0.689419985
355284	0.687740028
360288	0.688619971
365292	0.688440025
370296	0.687020004
375300	0.687839985
380304	0.690180004
385308	0.690400004
390312	0.687900007
395316	0.688499987
400320	0.689819992
405324	0.69404
410328	0.694199979
415332	0.694620013
420336	0.695339978
425340	0.694980025
431316	0.695339978
436320	0.695580006
441324	0.69569999
446328	0.696479976
451332	0.696579993
456336	0.695379972
461340	0.69599998
466344	0.695739985
471348	0.696099997
476352	0.695060015
481356	0.6972
486360	0.696139991
491364	0.696219981
496368	0.696539998
501372	0.696179986
506376	0.696619987

==> data/in1k_rn18/in1k_rn18_l2loss_fp32.dat <==
Step	Value
501	0.272356421
801	0.272946388
1701	0.285365224
2101	0.295559317
2401	0.304490387
2901	0.32076934
3801	0.352575898
5505	0.414143652
5605	0.417573929
5805	0.424360722
6905	0.461255401
8005	0.495032221
8105	0.497931629
8205	0.500750303
8605	0.51246202
8905	0.520611525
9005	0.523397148
10309	0.558390677
10409	0.560907722
10509	0.563502014
12409	0.606594682
12709	0.612374663
13009	0.618186414
13109	0.620209157
14009	0.636867166
16713	0.680250883
17113	0.686253428
17213	0.687651873
18113	0.699324369
18213	0.700384915
18513	0.703890204
19013	0.709577322
19113	0.710625172
21117	0.731644571
21517	0.735382915
21617	0.736160815
21917	0.738588035
22017	0.739695609
22517	0.744186282
23117	0.748907626
23217	0.74973923
23317	0.750321269
23817	0.753659666
24117	0.75583905
24317	0.757211566
25921	0.7686131
27021	0.775571465
28721	0.784271598
29221	0.786277592
29521	0.787606716
29721	0.788372397
30625	0.792610645
30825	0.793751061
32225	0.801082075
32525	0.802286863
32825	0.803305745
32925	0.803679109
33508	0.805207789
33908	0.807211995
34108	0.808004379
34208	0.808462799
35108	0.811101854
35408	0.812158167
36008	0.814514697
36108	0.814693153
36208	0.814997315
36308	0.815276146
36508	0.816037297
36908	0.817026913
37408	0.817638874
37808	0.818732679
37908	0.818981349
39012	0.821946561
39512	0.823846638
40212	0.82665652
40412	0.827267766
41812	0.830337465
42412	0.831207693
42712	0.831395209
43112	0.832061708
43516	0.832560539
43816	0.833544135
44716	0.835340977
48016	0.840381205
48516	0.84065938
49720	0.843925536
50320	0.845506787
50420	0.84557724
50520	0.845580161
50820	0.84633249
51420	0.847627342
51520	0.847641766
52220	0.848295689
52720	0.848473191
53020	0.848523736
54024	0.850076139
54124	0.850434542
54224	0.85074079
54324	0.850840986
55324	0.852637172
56124	0.853837788
56324	0.854009032
56624	0.854159355
56724	0.854062855
57024	0.854315579
57624	0.854631543
57824	0.85474664
58224	0.855468929
59128	0.856470287
59428	0.85713321
60028	0.85858649
60328	0.859138727
61728	0.859615028
62628	0.86061424
63228	0.859856844
63732	0.859414935
63932	0.860004842
64532	0.861353219
64732	0.86179179
64832	0.861796677
65132	0.861890793
65232	0.862053096
65632	0.862757623
65932	0.862777114
66732	0.862945795
67732	0.862783551
67932	0.862561584
68432	0.862474382
68736	0.862787485
69436	0.864230812
70136	0.86636436
72936	0.867159963
73236	0.867093027
73740	0.867084324
74240	0.868454874
74440	0.869153857
74640	0.869332314
74840	0.869658351
75440	0.870815814
75840	0.870619416
76340	0.871054947
77540	0.871464252
77640	0.87142998
77940	0.871085525
78440	0.871281147
78540	0.871248782
79444	0.873232186
79944	0.873373687
80044	0.873280048
80444	0.873158753
80644	0.873655558
81144	0.873733282
81244	0.873450279
81344	0.873506606
81644	0.873667061
82644	0.874612451
83444	0.874168515
83544	0.873908162
83948	0.874409556
84448	0.874933004
85048	0.875566006
85148	0.875752151
85548	0.876171768
86048	0.876520395
86748	0.877079487
86848	0.876786113
87048	0.877049208
87248	0.876993716
88548	0.876615524
88552	0.876627982
88752	0.876227498
89652	0.877889037
91352	0.879490197
91452	0.879333198
91752	0.87894547
92352	0.878867865
92552	0.879225373
95656	0.881871641
95956	0.882044613
96456	0.881937504
97356	0.881985724
97756	0.881135106
98760	0.880137086
98960	0.880337
99260	0.880743802
100660	0.881750643
101360	0.882474661
101460	0.882328868
101860	0.882068157
102260	0.881545901
102460	0.881689847
102760	0.881817162
103460	0.88161552
103560	0.881708086
103564	0.881695867
103664	0.881799519
103864	0.882440031
104464	0.883723021
104564	0.883652806
105164	0.884330451
105564	0.884901762
106564	0.885202885
106864	0.885268927
107064	0.885149181
111068	0.886952519
111268	0.88717109
112568	0.886958599
113068	0.886329174
113168	0.886097431
113368	0.886190236
113568	0.886259556
113872	0.886441588
114272	0.887229979
114672	0.887940824
114772	0.887934744
115372	0.88815093
116272	0.888604581
117272	0.888060153
117972	0.887649179
118776	0.887437761
119276	0.888783753
119876	0.888792753
120376	0.889379859
121076	0.889441788
121676	0.889553607
121876	0.889860153
122076	0.890039623
122476	0.889659941
122676	0.889834166
122776	0.889666975
123176	0.889604867
123276	0.889642537
123476	0.8896029
123576	0.88945049
123780	0.889623821
123880	0.889735639
124280	0.890406013
124580	0.890986979
124880	0.890890241
125280	0.890631139
125580	0.890429258
126380	0.890433252
127880	0.890318632
128380	0.890130043
128580	0.889941096
128884	0.890234351
128984	0.890072167
130284	0.891246259
130384	0.891286314
130684	0.89124608
130784	0.891391993
131184	0.891566217
131784	0.89163965
131984	0.891449213
132884	0.891098917
135088	0.893154085
137688	0.892545879
138592	0.89170289
138692	0.891808689
138792	0.891833365
139092	0.892308652
139292	0.893123031
139592	0.893498302
139692	0.893566191
139892	0.894067764
141992	0.894066751
143192	0.893281519
143592	0.89272809
143996	0.892968833
144296	0.89386481
145096	0.894756198
145196	0.895008385
145296	0.895097077
145896	0.895085037
146296	0.895143211
146496	0.895127296
148396	0.894067943
148900	0.893993556
149200	0.894832194
150000	0.895917833
150200	0.895113647
150300	0.893616378
150400	0.892118037
151300	0.878791273
151500	0.87587595
151600	0.874414802
151700	0.872980177
152100	0.867227912
152600	0.860084951
153300	0.850256205
154604	0.83259666
154804	0.829929471
154904	0.828590214
155504	0.820694804
155704	0.818079829
156804	0.803905487
157204	0.798848331
157304	0.797574937
158708	0.780302048
158908	0.777896285
159008	0.77670747
159208	0.774327874
159308	0.773148894
159608	0.769582868
159808	0.767250597
160108	0.763751566
160208	0.762597263
161108	0.752262473
161308	0.749993742
161708	0.745512009
161808	0.744385004
162208	0.739923537
162608	0.735512853
162708	0.734428823
163208	0.728995383
164512	0.715265632
165812	0.702036142
166912	0.691104889
168816	0.673006594
170716	0.656006813
171016	0.653385818
171516	0.649054945
171816	0.64648211
172516	0.640559375
173516	0.632308602
173616	0.631490529
174120	0.627503872
174220	0.626721203
174520	0.624384165
174920	0.621245563
175020	0.620476544
175220	0.618947983
175520	0.61665684
175720	0.615130126
175920	0.613614559
176620	0.608368158
177020	0.605401635
177820	0.599579871
178120	0.597447157
178320	0.596037805
178420	0.595335603
178624	0.593888581
178924	0.591827154
179024	0.591139853
180324	0.582405567
181324	0.575875521
181624	0.573950648
181824	0.572663903
183124	0.564601421
183224	0.563987076
183628	0.561561346
184028	0.559241712
184128	0.558660269
185228	0.552323163
185428	0.551180661
185628	0.550060928
186028	0.547824323
186528	0.545068085
186628	0.544510901
186828	0.54342705
187028	0.542331338
187328	0.540726423
188528	0.534404159
188932	0.532381654
189232	0.530911148
189732	0.528448224
190132	0.526513875
190732	0.523661196
191432	0.520340681
191932	0.518045247
192632	0.514898956
192832	0.513977945
193532	0.510903418
194336	0.507551968
194936	0.505112886
195136	0.504304111
195636	0.502299786
195736	0.501897156
197336	0.495670348
197936	0.493422925
198740	0.490463555
200240	0.485284597
200340	0.484947979
201340	0.481641501
201640	0.480629385
201740	0.480306536
201940	0.479670107
202440	0.478102177
203744	0.474075228
204044	0.473225534
204344	0.472373366
204744	0.47122246
205144	0.470101148
205444	0.469260156
205644	0.468702346
206644	0.46596697
207044	0.464874119
207244	0.464340627
207744	0.463066787
209148	0.459557712
209548	0.458629876
210148	0.457262009
210748	0.455865234
211048	0.455194175
211948	0.453180909
212648	0.451638848
212848	0.451195002
213448	0.449884653
213548	0.449672461
213648	0.449471682
213952	0.448883921
214152	0.448490947
214952	0.446946263
215052	0.44676289
215252	0.446391046
215352	0.44620043
215452	0.446016163
215552	0.445831031
216552	0.443982571
217252	0.442737281
217452	0.442378253
217752	0.441845685
218152	0.441164941
218552	0.440469027
218856	0.439991981
220656	0.437251002
221556	0.435857594
222656	0.434284598
222756	0.434129387
223056	0.433724105
223156	0.433568746
223456	0.433154523
223660	0.432866722
223760	0.432762295
224460	0.431876391
224860	0.431394905
225060	0.431150764
226460	0.429461867
226560	0.429348528
226960	0.428865522
227260	0.428503305
228160	0.427463174
228360	0.427249163
229364	0.426199168
230064	0.425543785
231264	0.424374461
231564	0.424091011
231764	0.423899293
235468	0.420688033
237268	0.419394821
237368	0.419323325
238168	0.418763995
238568	0.418459058
238972	0.418191791
239572	0.417858303
239672	0.417804778
240872	0.417132914
242172	0.416368783
242272	0.416311622
242472	0.416189104
242972	0.415896416
243072	0.415830702
243272	0.415695012
244176	0.415249497
244276	0.41520828
246076	0.414358914
246176	0.414324552
246676	0.414118826
247576	0.413701832
247876	0.413576305
248780	0.41315347
248980	0.413087308
249180	0.413016289
249380	0.41294834
249780	0.412818164
249980	0.412754387
250080	0.412717581
250480	0.412592173
250580	0.41255933
250780	0.412490815
251080	0.412400395
252080	0.412084669
252780	0.411863416
253280	0.411684155
254084	0.411435395
254284	0.41138339
254484	0.411355168
254584	0.411333531
255084	0.411192924
255784	0.411034077
256584	0.410887003
256984	0.410762489
257784	0.410575569
259488	0.41028145
260088	0.410191774
261388	0.409994036
261588	0.409952492
261788	0.409933865
262388	0.409837782
263288	0.409692228
263792	0.409585088
263892	0.409583062
264092	0.409552395
265192	0.409498096
266092	0.409440279
266292	0.409429431
266492	0.409408033
266992	0.409350038
267092	0.40933466
267492	0.409295022
267792	0.409235299
267992	0.409195751
268592	0.40906626
268696	0.409071326
268796	0.409079581
269296	0.409071147
269996	0.409047008
270796	0.409010768
272596	0.408887684
272796	0.408857703
273396	0.408789873
273696	0.408786207
273800	0.408795267
274100	0.408818454
274300	0.408833742
274800	0.408832431
275300	0.408818841
275600	0.408812851
276000	0.408793449
276300	0.408800393
276600	0.408769906
276900	0.408763945
277300	0.408728391
277800	0.408694088
278300	0.408658832
278600	0.408637583
278904	0.408655941
279604	0.408730865
279704	0.408729345
279804	0.408721834
280204	0.408731043
280704	0.408720464
280804	0.408739895
281104	0.408728033
281204	0.408725441
281804	0.408740491
282204	0.408710241
282304	0.408710867
282504	0.408700526
283204	0.408687234
283708	0.408666849
283808	0.408674151
283908	0.408679485
284108	0.408697397
284608	0.408768356
285208	0.408831209
286708	0.408922553
290812	0.40918681
291212	0.409206539
291512	0.409223795
291712	0.40921241
292112	0.409252495
292512	0.409232765
292712	0.409252048
294316	0.409295976
294516	0.409342945
294616	0.409347266
295516	0.409445077
295716	0.409464777
297616	0.409606725
298416	0.409640282
299520	0.40975365
299720	0.409783036
300220	0.4098562
300320	0.409855455
300420	0.409792364
300620	0.40966624
301720	0.40899539
302020	0.408814788
302920	0.408267736
303220	0.408087015
303924	0.407666922
304124	0.407549471
304324	0.407432646
304624	0.407256216
304724	0.407198995
305624	0.406665593
306024	0.406430036
307124	0.405779451
307524	0.405545473
307724	0.405426651
309228	0.404546112
310528	0.403781086
311328	0.403316945
311528	0.403201759
312228	0.402797371
312328	0.402738363
312928	0.402392417
313728	0.401928693
314632	0.401410669
314732	0.401353061
316932	0.400091946
317132	0.39997679
317732	0.399629861
318032	0.399458081
318232	0.399344563
319236	0.398770988
320636	0.397978991
321336	0.397580862
321536	0.397467226
322236	0.397074342
322836	0.396734178
322936	0.396677971
323336	0.396451473
323436	0.396393239
323740	0.396221876
323840	0.396165431
324240	0.395945698
324740	0.395668775
325640	0.395167947
325740	0.395113111
325840	0.395058483
326640	0.394610345
326940	0.394444227
327340	0.394220024
327540	0.394106239
328040	0.393827379
329344	0.393102199
330144	0.392661035
330544	0.392440736
331244	0.392053992
331444	0.391943514
331744	0.391777962
331844	0.391723514
331944	0.391670048
332544	0.391340166
332644	0.391285747
333644	0.390735924
334248	0.390411228
334748	0.390139192
334848	0.390084863
335348	0.389811993
336048	0.389432341
336448	0.389216781
336848	0.389001638
336948	0.388947576
338548	0.388077646
338748	0.387969106
339452	0.387589872
339752	0.387431473
340752	0.386895239
340852	0.386842191
341452	0.38652122
341852	0.386306912
342752	0.385826856
342852	0.38577348
343352	0.385505706
343752	0.385292023
343756	0.385289937
343856	0.385237873
344456	0.384922951
345056	0.38460654
345556	0.384342909
345756	0.384236902
347256	0.383444607
348760	0.382648587
348860	0.382597744
348960	0.382545143
349560	0.382231772
349860	0.382075101
349960	0.382023424
350360	0.38181439
350460	0.381762207
351060	0.381450683
352460	0.380718559
352960	0.380455911
353160	0.380353153
353864	0.379986852
354064	0.379885405
354364	0.379732817
355064	0.379371524
355164	0.379320651
356064	0.378855228
356764	0.378495574
357664	0.378034055
359368	0.377162755
359568	0.377061814
359968	0.376858622
360568	0.376555651
361368	0.376152277
362068	0.375795424
362968	0.375339806
363368	0.375135243
364072	0.374783844
365472	0.3740834
366972	0.373331547
367372	0.373131722
367472	0.373081595
367872	0.372883439
368172	0.372734278
368272	0.372683376
368472	0.372583896
368672	0.37248528
369776	0.371937186
369876	0.371888518
370776	0.371443361
371076	0.371294856
371476	0.371097296
372176	0.370752484
372276	0.370703518
372376	0.370654345
372776	0.37045759
372876	0.37040922
373276	0.370211333
373376	0.370162636
373576	0.370063603
374480	0.3696208
375280	0.369230717
376180	0.368793815
376380	0.368695974
377080	0.368353933
377580	0.36811316
377680	0.368063211
378380	0.367721975
378984	0.36743167
379084	0.367383301
379184	0.367334932
379284	0.367287457
379484	0.367192209
380184	0.366857618
380984	0.366471827
382184	0.365895838
382584	0.365703553
382684	0.365654737
383384	0.365313947
383784	0.365123183
386388	0.363892913
387588	0.363323599
387988	0.363134354
388388	0.362944752
388488	0.362897307
389092	0.362613708
389592	0.362377882
390592	0.361908734
391892	0.361301094
392492	0.361021996
392792	0.360882312
394496	0.360096574
394796	0.359957516
395096	0.35981825
395996	0.359403908
396596	0.359129339
397396	0.358759671
397996	0.358482003
398396	0.358294219
398496	0.358248413
398596	0.358202934
399000	0.358018249
399900	0.357609451
400400	0.357398391
401000	0.357365906
401300	0.357349396
402000	0.357310981
402600	0.357278317
402700	0.357272834
403100	0.357251346
403400	0.357235044
404504	0.357175469
404604	0.357170105
404804	0.357159466
405504	0.357121438
406004	0.357094496
406404	0.357072949
406704	0.357056886
406904	0.357046127
407004	0.357040673
408504	0.356959194
408808	0.356942624
408908	0.356937051
410308	0.356861919
410608	0.356845975
410808	0.356835008
410908	0.356829673
411108	0.356819123
412708	0.35673216
413408	0.356694371
415412	0.356586844
416212	0.356543899
416612	0.356522262
417212	0.356490284
417512	0.356474251
417812	0.356458336
418012	0.356447548
418112	0.356442094
418512	0.356420606
418712	0.356409609
419016	0.356393307
419516	0.356366754
419916	0.356345534
420116	0.356334716
420416	0.356318653
421416	0.35626483
422516	0.356205672
423016	0.356178552
424420	0.356103808
424720	0.356087714
426020	0.356018007
426720	0.355980396
427020	0.355964333
427520	0.355937779
427620	0.355932474
428120	0.355905324
430424	0.355781972
431624	0.355717629
432524	0.35566923
433224	0.35563153
433928	0.355593532
434028	0.355588168
434128	0.355582863
434728	0.355550647
435728	0.355497152
435928	0.355486274
436328	0.355465025
437028	0.355427593
437928	0.355379552
438028	0.355374098
438128	0.355368704
438628	0.355341941
440232	0.355255812
440432	0.355244964
440532	0.35523963
440632	0.355234236
440732	0.355228961
441132	0.355207503
443232	0.355095387
443732	0.355068803
443832	0.355063379
443836	0.35506317
443936	0.355057865
444836	0.355010062
444936	0.355004609
445736	0.354961425
447036	0.354891896
447436	0.35487029
447736	0.354854286
447936	0.354843557
448136	0.354833037
448336	0.354822308
448940	0.354790181
450140	0.354726881
450740	0.354710579
451240	0.354707897
451840	0.354704618
451940	0.354704052
452140	0.354702979
452340	0.354701847
452440	0.35470131
453844	0.354693681
454644	0.3546893
455044	0.354687124
455244	0.354686081
455344	0.354685545
456044	0.35468179
456744	0.354677916
456844	0.354677379
458044	0.354670852
459948	0.354660511
460148	0.354659408
460248	0.354658872
460348	0.354658335
460548	0.354657263
460848	0.354655594
461748	0.354650736
462148	0.35464853
462348	0.354647487
462548	0.354646415
462848	0.354644805
464252	0.354637146
464352	0.354636669
464752	0.354634464
465452	0.354630649
467852	0.354617655
469356	0.35460946
471556	0.354597539
472356	0.354593158
472756	0.354591012
472956	0.354589909
473056	0.354589373
473456	0.354587197
473656	0.354586065
474360	0.35458228
474860	0.354579568
475360	0.354576886
475760	0.35457471
477260	0.354566544
477360	0.354566008
477860	0.354563266
478260	0.354561061
478860	0.354557812
478964	0.354557276
479264	0.354555666
479564	0.354554057
480164	0.354550749
480864	0.354546934
481264	0.354544818
481664	0.354542673
482064	0.354540497
482164	0.354539931
482464	0.354538321
483664	0.354531795
483764	0.354531258
484968	0.354524761
485068	0.354524195
485368	0.354522556
485568	0.354521513
485668	0.354520947
485868	0.354519874
486068	0.354518801
486768	0.354515016
487368	0.354511797
487468	0.354511231
489372	0.354500949
489572	0.354499847
489772	0.354498774
490072	0.354497194
490972	0.354492307
491772	0.354488015
492072	0.354486406
493672	0.354477674
495276	0.354468971
495876	0.354465753
496076	0.35446465
496276	0.354463577
496676	0.354461402
496776	0.354460835
497176	0.35445869
498076	0.354453802
498376	0.354452193
498980	0.354448974
499880	0.354444087
499980	0.35444355
500280	0.354441911
501680	0.354434311
502380	0.354430556
502580	0.354429513
502880	0.354427874
503680	0.354423523
504084	0.354421347
504984	0.35441646
505184	0.354415357
505384	0.354414284
505484	0.354413748
505684	0.354412675
506284	0.354409367
506484	0.354408294
506684	0.354407191
506784	0.354406625
506984	0.354405582
507584	0.354402274
507684	0.354401737
508988	0.354394734
510388	0.354387194
510788	0.354384989
511088	0.354383349
511188	0.354382813
512088	0.354377925
512288	0.354376853
512888	0.354373574
513388	0.354370922
513788	0.354368746
513888	0.35436821
513892	0.35436815
514692	0.354363829
515492	0.354359508
516692	0.354353011
519396	0.354338288
521796	0.354325294
522196	0.354323149
522296	0.354322582
522396	0.354322076
522696	0.354320437
522996	0.354318827
523796	0.354314536
524600	0.354310185
524800	0.354309112
525000	0.354308009
525200	0.354306906
528100	0.354291201
528300	0.354290128
528600	0.354288489
528800	0.354287386
528900	0.354286849
529604	0.354283035
530804	0.354276508
531204	0.354274362
531304	0.354273826
532304	0.354268402
533004	0.354264587
533104	0.354264051
533904	0.354259759

==> data/in1k_rn18/in1k_rn18_l2loss_fp8ls.dat <==
Step	Value
501	0.273629636
801	0.276025146
1701	0.294261187
2101	0.307788372
2401	0.319211721
2901	0.339537114
3801	0.378522485
5505	0.450291097
5605	0.45434007
5805	0.462436616
6905	0.504723907
8005	0.54305917
8105	0.546314478
8205	0.549675107
8605	0.562786877
8905	0.571685612
9005	0.574909806
10309	0.613516033
10409	0.616312504
10509	0.619093657
12409	0.6672616
12709	0.6739254
13009	0.680565238
13109	0.682511449
14009	0.700737715
16713	0.746406615
17113	0.752604187
17213	0.754142761
18213	0.766785622
18513	0.770260215
19013	0.776358664
19113	0.777496278
21117	0.797936797
21517	0.801302314
21617	0.802299321
21917	0.804227054
22017	0.804932415
22517	0.808813155
23117	0.813014209
23217	0.813835204
23317	0.814608335
23817	0.817950547
24317	0.821081817
25921	0.831730664
27021	0.836821258
28721	0.843688667
29221	0.84482342
29521	0.84642303
29721	0.846722126
30625	0.850558937
30825	0.851227701
32225	0.855560839
32525	0.85669595
33525	0.85899502
33925	0.860108852
34225	0.860367
35029	0.862013042
35329	0.862857819
35929	0.865492046
36029	0.866115808
36129	0.866300344
36229	0.866359651
36429	0.866650283
36829	0.867734969
37329	0.869251907
37729	0.869692385
37829	0.870125353
39029	0.871354878
39529	0.87174648
40133	0.872061491
40333	0.872675002
41733	0.877250969
42333	0.877750158
42633	0.878322124
43033	0.878332913
43533	0.878651023
43833	0.87974304
44733	0.8796103
48437	0.884079456
49737	0.883965194
50241	0.883959651
50341	0.884331703
50441	0.884228706
50741	0.884608567
51341	0.885815501
51441	0.886005163
52141	0.886269689
52641	0.886541069
52941	0.886433363
54041	0.887398243
54141	0.887586594
54241	0.887383461
54341	0.887588859
55245	0.887726367
56045	0.889572859
56245	0.89025718
56545	0.890634179
56645	0.890751719
56945	0.890508592
57545	0.89152056
57745	0.891260505
58145	0.89127773
59145	0.891014636
59445	0.891107976
60045	0.891365826
60249	0.891862094
61649	0.895321488
62549	0.895556211
63149	0.896412253
63749	0.896216393
63949	0.895975053
64549	0.895715594
64749	0.895691097
64849	0.895592749
65053	0.895515203
65153	0.895565629
65553	0.896466374
65853	0.896867871
66653	0.898574471
67653	0.899499476
67853	0.89956063
68353	0.899582207
68753	0.899092138
69453	0.899882197
70057	0.899464011
72857	0.903159738
73157	0.902415574
73757	0.902219892
74222	0.902756393
74422	0.90247339
74622	0.902376056
74822	0.902778268
75422	0.902625382
75822	0.903283358
77522	0.904569507
77622	0.904162765
77922	0.904665112
78422	0.905290723
78522	0.905418932
79426	0.904954672
79926	0.905241072
80026	0.905065238
80426	0.905420661
80626	0.905255258
81126	0.905374706
81326	0.905081451
81626	0.905705929
82626	0.905869305
83426	0.905513048
83526	0.90540272
84026	0.905790806
84430	0.905766785
85030	0.907126427
85130	0.906898916
85530	0.907651544
86030	0.908748031
86730	0.908228517
86830	0.908247828
87030	0.908639014
87230	0.908465087
88530	0.907421172
88630	0.907519042
88830	0.90749824
89634	0.907746375
91334	0.909140587
91434	0.909209847
91734	0.909457982
92334	0.910122216
92534	0.909572661
95638	0.909866214
95938	0.910036087
97338	0.910898924
97738	0.910960615
98838	0.910889804
99038	0.910937667
99242	0.910485923
100642	0.913403392
101442	0.913034379
101842	0.912825763
102242	0.912768245
102442	0.912584543
102742	0.912839234
103642	0.913459539
103742	0.913305819
103942	0.913217366
104446	0.912270665
104546	0.911999583
105146	0.912999213
105546	0.913043022
106546	0.913386405
106846	0.91372633
107046	0.913891494
111050	0.915056825
111250	0.915229559
112550	0.915263236
113050	0.914193332
113150	0.914154053
113350	0.914257586
113550	0.913764596
113950	0.913171053
114254	0.913327813
114654	0.914274216
114754	0.914471447
115354	0.915541768
116254	0.916071057
117254	0.916949093
117954	0.916220665
118854	0.914679646
119258	0.91385752
119858	0.914993346
120358	0.916023016
121058	0.916439056
121658	0.91722703
121858	0.917490423
122058	0.917476177
122458	0.917048037
122658	0.916857183
122758	0.916737676
123258	0.91671133
123558	0.916169107
123858	0.91595602
123958	0.916043937
124262	0.915783584
124562	0.916558564
124862	0.917253077
125262	0.917897046
125562	0.91870749
126362	0.918851912
127862	0.918577731
128362	0.918563664
128562	0.918411136
128962	0.918179274
129062	0.918122411
130266	0.919152796
130666	0.918826759
130766	0.918917179
131766	0.918681443
131966	0.918506801
132866	0.917523205
135070	0.918245852
137670	0.919555068
138670	0.919176519
138770	0.919357955
138870	0.918945372
139170	0.918961227
139274	0.918746293
139574	0.91901803
139674	0.919258058
139874	0.919339716
141974	0.92006588
143174	0.919241369
143574	0.918371439
144278	0.918613672
145078	0.919889033
145178	0.920356333
145278	0.920584738
145878	0.92108202
146278	0.92133379
146478	0.92160517
148378	0.920239151
149278	0.920320213
150182	0.920540392
150382	0.917422056
151282	0.903650582
151482	0.900660694
151582	0.899148047
151682	0.897682965
152082	0.89174372
154586	0.855980277
154786	0.853233695
154886	0.85184586
155486	0.843660533
155686	0.840934634
156786	0.826327026
157186	0.821083307
157286	0.819782615
158786	0.800648093
158986	0.798160791
159086	0.796928227
159286	0.794460654
159290	0.794410348
159590	0.79079175
159790	0.788342416
160090	0.784715295
160190	0.783531845
161090	0.772879422
161290	0.770522952
161690	0.765905917
161790	0.764741898
162190	0.760169029
162590	0.755649865
162690	0.754532397
163190	0.748923898
164494	0.734669387
165794	0.721120954
166894	0.710021496
168894	0.690586388
170698	0.674059629
170998	0.671429157
171798	0.66430819
172498	0.65836823
173498	0.64996326
174198	0.644262254
174502	0.641836405
174902	0.638731599
175002	0.637932479
175202	0.636335552
175502	0.634027243
175702	0.632428348
175902	0.630921245
176602	0.625648975
177002	0.622744262
177802	0.616963267
178102	0.614788353
178302	0.613377631
178402	0.612680912
178702	0.610569477
179102	0.607845664
180306	0.599849284
181306	0.593365669
181606	0.591429591
181806	0.590158701
183106	0.582008064
183206	0.581421494
183706	0.578408062
184206	0.575273931
185210	0.569616079
185610	0.567275763
186510	0.562372088
186610	0.561774611
186810	0.560688376
187010	0.559582472
187310	0.557935655
188510	0.551811516
189010	0.549255431
189714	0.545845151
190114	0.543974221
190714	0.541187584
191414	0.537961125
191914	0.535654008
192614	0.532395363
192814	0.531551123
193514	0.528491259
194318	0.525103927
194918	0.522756636
195118	0.521968842
195618	0.519969344
195718	0.519566596
197318	0.5133425
197918	0.511196375
198818	0.507804453
200322	0.502744615
201322	0.49963221
201622	0.498713166
202422	0.496231735
203822	0.492033243
204122	0.491122931
204326	0.490521669
204726	0.489466965
205126	0.488474876
205426	0.487769485
205626	0.487293154
207026	0.483698338
207226	0.483228296
209226	0.478303313
209530	0.477623373
210130	0.476288527
210730	0.47497195
211030	0.474393785
211930	0.472422451
212630	0.470873415
212830	0.470548809
213530	0.469290406
213630	0.469112426
214030	0.468344867
214230	0.467994362
214934	0.466688573
215034	0.466534376
215234	0.466150761
215434	0.465776592
215534	0.465609372
216534	0.46395579
217434	0.462541103
217734	0.462019384
218134	0.461414844
218534	0.460758984
218934	0.460238993
220638	0.457764357
221538	0.456727535
222638	0.45525369
222738	0.455106914
223038	0.454711616
223138	0.454595208
223438	0.454201162
223738	0.453918308
223838	0.453809232
224842	0.452582747
225042	0.452384263
226442	0.450902224
226542	0.450784475
226942	0.450330704
227242	0.450019419
228142	0.449112982
229346	0.447985232
230046	0.447427541
231246	0.446559399
231546	0.44628489
231746	0.446090668
235450	0.443320304
237250	0.442364454
237350	0.442324609
238550	0.441713989
239050	0.441374749
239554	0.441077232
239654	0.44104895
240854	0.440571725
242154	0.439883381
242254	0.439824879
242454	0.439750344
242954	0.439573467
243054	0.439551353
243254	0.439480662
244254	0.438931823
246058	0.438432127
246158	0.43841064
246658	0.438260198
247558	0.437734604
247858	0.437617719
248858	0.43726936
249058	0.437166065
249362	0.437099785
249762	0.43699041
250062	0.436859548
250462	0.436710835
250562	0.436682999
250762	0.436578304
251062	0.436499953
252062	0.436322302
252762	0.436071366
253262	0.435984671
254162	0.435812205
254362	0.435703605
254466	0.435628891
254566	0.435613453
255066	0.435665458
255766	0.435551614
256566	0.435343921
256966	0.435323954
257766	0.435024112
259470	0.43445003
260070	0.434461504
261370	0.434450179
261570	0.434391737
261770	0.434345305
262370	0.434173733
263270	0.434083343
263870	0.433894277
263970	0.433867037
265174	0.43370682
266074	0.433525622
266274	0.433497459
266474	0.433560103
266974	0.433523387
267074	0.43354246
267474	0.433482498
267774	0.43343538
267974	0.433434755
268574	0.433371663
268774	0.433361173
268874	0.433315516
269374	0.433293551
269978	0.433220267
270778	0.433133155
272578	0.433002681
272778	0.432965517
273378	0.433008492
273678	0.432933182
273878	0.432933092
274178	0.432869852
274378	0.43288514
274782	0.432889253
275282	0.432944864
275582	0.432973772
275982	0.432864189
276282	0.432837307
276582	0.432866335
276882	0.432914287
277282	0.432862014
277782	0.432858676
278282	0.432761937
278582	0.43266055
278982	0.432579398
279586	0.432586819
279786	0.432615131
280186	0.43249476
280686	0.432479322
280786	0.432494223
281086	0.432530761
281186	0.432504445
281786	0.432555169
282286	0.432599396
282486	0.432610154
283186	0.432570785
283786	0.432484508
283886	0.432496369
283986	0.43247357
284186	0.43241176
284590	0.432439148
285190	0.432575524
286690	0.43272084
290794	0.432657808
291194	0.432759643
291494	0.432803303
291694	0.432822794
292094	0.432890266
292494	0.43290022
292694	0.43293944
294394	0.432906181
294598	0.432960153
295698	0.433148146
297598	0.433200091
298398	0.433234274
299502	0.433307558
299702	0.433376342
300202	0.433503002
300302	0.433500975
300402	0.433436662
300602	0.433316201
301702	0.43266201
302002	0.432482749
302902	0.43196097
303202	0.431788653
304202	0.431214184
304402	0.431104273
304606	0.430992901
304706	0.430936605
305606	0.430431187
306006	0.430209905
307106	0.429597557
307506	0.429381669
307706	0.429268152
309306	0.428416491
310510	0.427782208
311310	0.427354723
311510	0.427256435
312210	0.426900566
312310	0.426848918
312910	0.426532984
313710	0.426115334
314614	0.425660402
314714	0.425611019
316914	0.424502909
317114	0.424405813
317714	0.424102783
318014	0.423947543
318214	0.423844278
319314	0.4232907
320618	0.422634989
321318	0.422288477
321518	0.422194421
322218	0.421856493
322818	0.421565235
322918	0.42151621
323318	0.421321571
323418	0.421271861
323818	0.421071678
323918	0.421019524
324318	0.420824707
324722	0.420634806
325622	0.420202821
325722	0.420155644
325822	0.420105457
326622	0.419729322
326922	0.419584155
327322	0.419398725
328022	0.419067383
329422	0.418406546
330126	0.418080688
331226	0.417576164
331426	0.417476892
331726	0.41734457
331826	0.417297453
331926	0.417247415
332526	0.416964144
332626	0.416917861
333626	0.416463137
334326	0.416119128
334730	0.415928453
334830	0.415887207
335330	0.415646762
336030	0.415330857
336430	0.41514653
336830	0.414955497
336930	0.414907902
338530	0.414175034
338730	0.414078414
339434	0.413751155
339734	0.413609117
340734	0.413163066
340834	0.41312021
341434	0.412840754
342734	0.412245303
342834	0.412195593
343334	0.411962062
343734	0.411774099
343834	0.411728799
343934	0.411678225
344438	0.411446959
345038	0.41117987
345538	0.410961121
347238	0.410185844
348838	0.409466386
348938	0.409424752
349542	0.409147739
349842	0.409006178
349942	0.408957928
350342	0.408759058
350442	0.408715725
351042	0.408445448
352942	0.407582909
353142	0.407493055
353942	0.407134622
354142	0.407050073
354442	0.406913847
355046	0.40665108
355146	0.406611502
356046	0.406200469
356746	0.4058837
357646	0.405485988
359446	0.404678136
359550	0.404634863
359950	0.404447645
360550	0.404190749
361350	0.40384379
362050	0.403525233
362950	0.403124601
363350	0.402953714
364150	0.402596951
365454	0.402052522
366954	0.401414156
367354	0.401246488
367454	0.401207536
367854	0.401044846
368154	0.400919139
368254	0.400877625
368454	0.400793046
368654	0.400712729
369758	0.400262654
369858	0.400218517
370758	0.399828792
371058	0.399708718
372158	0.399252564
372258	0.39921394
372758	0.399000615
372858	0.398963273
373258	0.398804188
373358	0.398761481
373558	0.398679227
374462	0.398292571
375262	0.39795655
376362	0.397487819
377062	0.397189468
377562	0.396976978
377662	0.396933019
378362	0.39663291
379062	0.396328598
379162	0.396284193
379262	0.396236211
379362	0.396200091
379466	0.396156341
380166	0.395875126
380966	0.395563006
382166	0.395068437
382566	0.394904912
382666	0.394866407
383366	0.394587576
383766	0.394436508
386370	0.393422514
387570	0.392941058
387970	0.392788768
388370	0.392625511
388470	0.392582119
389170	0.392283082
389574	0.392127544
390574	0.391740054
392474	0.390992224
392774	0.390868217
394478	0.390205503
394778	0.390088111
395078	0.389974862
395978	0.389622211
397378	0.389090627
397978	0.38885352
398378	0.388694167
398478	0.388658106
398578	0.38861984
399078	0.388428837
399882	0.388113111
400382	0.387933105
400982	0.387902588
401282	0.387888223
401982	0.387854785
402582	0.387826145
402682	0.38782075
403082	0.387801737
403382	0.387787282
404486	0.387736768
404786	0.387722999
405486	0.387691408
405986	0.387669116
406386	0.387651563
406886	0.387628794
406986	0.387624443
408486	0.387554675
408886	0.387534052
408986	0.387528837
410290	0.387467116
410590	0.387453645
410790	0.387444496
410890	0.387439787
411090	0.3874304
412690	0.387358397
413390	0.387327641
415394	0.387232631
416194	0.38719368
416594	0.387175858
417194	0.387149543
417494	0.387135446
417794	0.38712129
417994	0.387111664
418094	0.387106031
418494	0.387086362
418694	0.387077212
419094	0.387060225
419498	0.387043118
419898	0.387024552
420398	0.387000442
421398	0.386952132
422498	0.386902839
422998	0.386879474
424498	0.38681069
424702	0.386800975
426002	0.386738628
426702	0.386706799
427002	0.38669306
427602	0.386663854
428102	0.386640757
430406	0.386535347
431606	0.386478931
432506	0.386440009
433206	0.386407405
434006	0.386371195
434106	0.386366695
434206	0.386362404
434710	0.386338532
435710	0.386292636
435910	0.386284322
436310	0.386265308
437910	0.386194229
438010	0.386189848
438110	0.386185199
438610	0.386161953
440214	0.386089027
440414	0.386080056
440614	0.386071324
440714	0.386066526
441114	0.386048615
443214	0.38595137
443714	0.385929614
443814	0.385925025
443914	0.385920942
444014	0.385916263
444818	0.385880619
444918	0.385876209
445718	0.385839403
447418	0.385762542
447718	0.385748208
447918	0.385738224
448118	0.385729194
448318	0.385720342
450122	0.385636479
450722	0.385622352
451222	0.385620117
451822	0.385617375
451922	0.385616899
452122	0.385615945
452322	0.385614991
453922	0.385607451
454626	0.385604322
455026	0.385602474
455226	0.38560164
455326	0.385601163
456026	0.385597855
456726	0.385594755
456826	0.385594308
458026	0.385588706
459930	0.385579556
460130	0.385578543
460230	0.385578007
460330	0.385577559
460530	0.385576636
460830	0.385575175
461730	0.385571063
462130	0.385569155
462330	0.385568142
462530	0.385567218
462830	0.385565847
464330	0.38555932
464430	0.385558873
464734	0.385557383
465434	0.385553837
467834	0.385543168
469434	0.385535866
471538	0.38552615
472338	0.385522544
472738	0.385520756
472938	0.385519803
473038	0.385519326
473438	0.385517478
473638	0.385516495
474438	0.385512769
474842	0.385510981
475742	0.385506809
477242	0.385499954
477342	0.385499537
477842	0.385497183
478242	0.385495305
478842	0.385492653
479042	0.385491729
479342	0.385490268
479546	0.385489315
480146	0.385486573
480846	0.385483474
481246	0.385481834
482046	0.38547802
482146	0.385477573
482446	0.385476112
483646	0.38547051
483746	0.385470003
484950	0.385464728
485050	0.385464251
485350	0.38546288
485550	0.385462016
485650	0.385461569
486050	0.385459721
486750	0.385456473
487350	0.385453492
487450	0.385453075
489450	0.385443777
489554	0.38544333
489754	0.385442376
490054	0.385440946
490954	0.385436863
491754	0.385433108
492054	0.385431647
493654	0.385424435
495258	0.385417163
495858	0.385414481
496058	0.385413677
496258	0.385412753
496658	0.385410964
496758	0.385410577
497158	0.385408849
498058	0.385404527
499058	0.385399967
499862	0.385396183
499962	0.385395795
500262	0.385394484
501662	0.385387927
502362	0.385384679
502562	0.385383725
502862	0.385382414
503662	0.385378689
504162	0.385376543
504966	0.385372639
505166	0.385371774
505366	0.38537091
505466	0.385370404
505666	0.38536948
506266	0.385366648
506466	0.385365754
506666	0.38536483
506766	0.385364354
506966	0.38536343
507566	0.385360748
507666	0.38536033
509066	0.385353714
510370	0.385347843
510770	0.385346025
511070	0.385344535
511170	0.385344088
512070	0.385340065
512270	0.3853392
512870	0.38533631
513370	0.385334015
513770	0.385332257
513870	0.38533175
513970	0.385331362
514674	0.385328352
515474	0.385324746
516674	0.385319173
519474	0.385305732
521778	0.385294914
522178	0.385293007
522278	0.38529256
522378	0.385292113
522678	0.385290712
522978	0.385289431
523778	0.385285676
524582	0.38528201
524782	0.385281026
524982	0.385280073
525182	0.385279208
528082	0.385265648
528282	0.385264695
528582	0.385263175
528782	0.385262221
528882	0.385261834
529586	0.385258645
530786	0.385253191
531186	0.385251343
531286	0.385250866
532286	0.385246456
532986	0.385243267
533086	0.38524279
533986	0.385238558
535290	0.385232449
536190	0.385228395
536990	0.38522467
537090	0.385224223
537190	0.385223806
537790	0.385221034
537890	0.385220557
538090	0.385219753
539290	0.38521421
539590	0.385212719
539894	0.385211378
541294	0.385205179
541394	0.385204643
541994	0.385201931
542894	0.385197788
543194	0.385196477
543694	0.385194182
544394	0.385190845
545698	0.385184646
546298	0.385181904
546598	0.385180444
546898	0.385179102
547198	0.385177702
548198	0.385173082
548798	0.385170341
549198	0.385168642
549498	0.38516742
549602	0.385166973
549802	0.385166019
550002	0.385165185
550802	0.385161608
551202	0.385159761
551402	0.385158926
551502	0.38515839
552002	0.385156035
552402	0.385154337
553802	0.38514775
554302	0.385145336
554502	0.385144413
554706	0.385143459
554906	0.385142535
555606	0.385139376
555706	0.385139018
556406	0.385136008
556606	0.385135055
557406	0.385131299
557506	0.385130823
557606	0.385130316
558006	0.385128558
558606	0.385125697
559106	0.385123372
559506	0.385121524
559810	0.385120064
563110	0.385104716
563810	0.385101497
564210	0.385099739
564310	0.385099202
564914	0.38509658
565114	0.385095686
565614	0.385093331
566514	0.385089338
567214	0.38508603
567314	0.385085553
567914	0.385082781
568214	0.385081232
569514	0.38507542
570118	0.38507244
570218	0.385072023
571618	0.385065615
572618	0.385061026
572718	0.385060579
573018	0.385059267
573618	0.385056376
574618	0.385051966

==> data/in1k_rn18/in1k_rn18_l2loss_s2fp8.dat <==
Step	Value
501	    0.273066163
801	    0.274273008
1701	0.289247304
2101	0.300514579
2401	0.310114682
2901	0.32747075
3801	0.360447168
5505	0.422590673
5605	0.426169604
5805	0.433103502
6905	0.470301658
8005	0.505385995
8105	0.508389175
8205	0.511246264
8605	0.523073494
8905	0.532053471
9005	0.534802675
10309	0.570854306
10409	0.573583186
10509	0.576325595
12409	0.622743368
12709	0.628788948
13009	0.634695351
13109	0.636404455
14009	0.653737783
16713	0.701526463
17113	0.70740658
17213	0.708703697
18113	0.721220374
18213	0.722592771
18513	0.726499081
19013	0.732810915
19113	0.734213173
21117	0.756852925
21517	0.761586487
21617	0.762520492
21917	0.765577376
22017	0.766650498
22517	0.771562338
23117	0.776337087
23217	0.777413428
23317	0.778294146
23817	0.78202641
24117	0.784442544
24317	0.785893679
25921	0.798490286
27021	0.807355344
28721	0.817260981
29221	0.819938242
29421	0.821075082
29521	0.821520388
29721	0.822471678
30625	0.828390896
30825	0.829396486
32225	0.836215794
32525	0.837505162
32825	0.838655353
32925	0.838966787
33525	0.841863453
33925	0.84357363
34125	0.843942344
34225	0.844007671
35029	0.846100092
35329	0.847693324
35929	0.851003766
36029	0.851304054
36129	0.851865411
36229	0.852410436
36429	0.853405714
36829	0.855128109
37229	0.8563357
37329	0.856525958
37629	0.857246935
37729	0.857688844
37829	0.857919693
39029	0.859917581
39429	0.861273825
39529	0.861559153
40133	0.862731218
40333	0.863475382
41733	0.869838953
42333	0.871533275
42633	0.872488678
43033	0.873115301
43533	0.874658465
43833	0.875156939
44733	0.876268744
47937	0.884406984
48437	0.885141492
49737	0.886099219
50241	0.886967838
50341	0.88752985
50441	0.887882769
50741	0.888851821
51341	0.890465379
51441	0.89070034
52141	0.892346263
52641	0.893177927
52941	0.893164456
54041	0.895540476
54141	0.895560741
54241	0.89558202
54341	0.895593524
55245	0.896091104
56045	0.898095846
56245	0.898706734
56545	0.899010301
56645	0.899259627
56945	0.899690092
57545	0.901266694
57745	0.901608944
58145	0.902128279
59145	0.903545856
59445	0.903829753
59645	0.903721631
60045	0.904217184
60249	0.904963851
61649	0.908092558
62549	0.909443557
63149	0.909338236
63749	0.909241498
63949	0.909345686
64549	0.909447432
64749	0.909227729
64849	0.909048975
65053	0.908872426
65153	0.909104466
65553	0.910131633
65753	0.910998225
65853	0.910963237
66653	0.913244605
66953	0.913475394
67653	0.91413486
67853	0.914095163
68353	0.914576173
68753	0.914640963
69453	0.915036619
70057	0.915534556
72857	0.921001732
73157	0.920889914
73757	0.920493543
74257	0.919988632
74457	0.919905841
74657	0.92011112
74857	0.92056179
75261	0.920375168
75361	0.920598805
75761	0.921596646
76261	0.922189116
77461	0.923084557
77561	0.923264623
77861	0.92342788
78361	0.92348218
78461	0.923829556
79461	0.923633277
79961	0.923217952
80061	0.923419118
80365	0.923934758
80565	0.924213529
81065	0.925003886
81165	0.925506055
81265	0.925914824
81565	0.926372707
82565	0.927390337
83365	0.927224874
83465	0.927035928
83965	0.92714411
84465	0.926972747
85065	0.92644912
85069	0.926433086
85469	0.927619219
85969	0.928494096
86669	0.929587364
86769	0.929639816
86969	0.929628313
87169	0.930070102
88469	0.931208968
88569	0.931237578
88769	0.931459963
89669	0.930519521
91273	0.932237506
91373	0.932137787
91673	0.931727707
91873	0.931866109
92273	0.932132185
92473	0.932072341
95577	0.932718515
95877	0.933663726
96377	0.934508383
97277	0.935132682
97677	0.934525192
98777	0.934596658
98977	0.934555829
99277	0.934734762
100581	0.936041176
101281	0.936283648
101381	0.936322927
101781	0.936928868
102181	0.937300742
102381	0.93692559
102681	0.937098444
103381	0.936754167
103481	0.936900437
103581	0.936709166
103681	0.936686277
103881	0.937008739
104481	0.936753094
104581	0.936389804
105085	0.936290801
105485	0.936653078
106485	0.937920511
106685	0.938299656
106785	0.938208938
106985	0.938315392
110989	0.9403615
111189	0.940484464
112489	0.941222608
112989	0.94027859
113089	0.940311968
113289	0.940879107
113389	0.940668225
113489	0.940574288
113889	0.940168023
114289	0.939501345
114689	0.939154565
114789	0.939076543
115293	0.938981235
116193	0.940833867
117193	0.943383157
117793	0.943821251
117893	0.943758488
118793	0.943633378
119293	0.943071961
119893	0.943199992
120297	0.943648636
120997	0.944765627
121597	0.945204079
121797	0.945011675
121997	0.945171475
122397	0.944837868
122597	0.944774985
122697	0.944748819
123097	0.944775343
123197	0.944992661
123397	0.945058644
123497	0.944940209
123797	0.944874763
123897	0.944929838
124297	0.944680631
124597	0.944596052
124897	0.944436669
125201	0.944401622
125501	0.945145071
125601	0.945512772
126301	0.946344137
127801	0.948366106
128301	0.949105859
128501	0.9492414
128901	0.949296057
129001	0.949369788
129301	0.948606908
130205	0.947549284
130305	0.947612107
130605	0.948654056
130705	0.948513329
131105	0.949782968
131705	0.950294197
131905	0.95044893
132805	0.950313628
135105	0.948601902
137609	0.951078117
138609	0.950623989
138709	0.950473428
138809	0.950473309
139109	0.950484633
139309	0.950536311
139609	0.950213671
139709	0.950081527
139909	0.950131536
141913	0.951923013
143113	0.951635301
143513	0.951904774
144013	0.952008188
144313	0.951486886
145113	0.950564623
145117	0.950578272
145217	0.950846076
145817	0.951799512
146217	0.952628493
146417	0.952589512
147917	0.952981055
148317	0.952330709
148917	0.951921165
149217	0.951841593
150017	0.951217532
150121	0.951324105
150221	0.950189829
150321	0.948644817
151221	0.93478632
151421	0.931762576
151521	0.93021971
151621	0.928707778
152021	0.922686696
152521	0.915250361
153221	0.905008793
154621	0.884980142
154821	0.882191777
154921	0.880789518
155425	0.873825788
155625	0.871096194
156725	0.856250167
157125	0.850943804
157225	0.849630058
158725	0.830266178
158925	0.827721953
159025	0.826470971
159225	0.823949218
159325	0.822700441
159625	0.818987191
159825	0.816516459
160125	0.81284225
160129	0.812791407
161029	0.802017093
161229	0.799675405
161629	0.794948101
161729	0.79377985
162129	0.789131463
162529	0.784547269
162629	0.783392072
163129	0.7776981
164029	0.767641604
164529	0.762135386
165733	0.749326885
166133	0.745171845
166833	0.73794961
168833	0.718024731
170637	0.701116025
170937	0.698402405
171437	0.693938732
171737	0.691269338
172437	0.6851331
173437	0.676592946
173537	0.675751746
174137	0.670740306
174237	0.669901371
174537	0.667406678
174937	0.664120376
175037	0.663297057
175141	0.662444234
175441	0.660087943
175641	0.658503592
175841	0.656935453
176541	0.651525736
176941	0.648453593
177741	0.642389894
178041	0.640150487
178241	0.638642371
178341	0.637922645
178641	0.635701478
178841	0.634257495
178941	0.633537769
179041	0.632816315
180245	0.624291182
181245	0.617568135
181545	0.615577459
181745	0.614271104
183045	0.605912805
183145	0.605274916
183645	0.602149248
184045	0.599663675
184145	0.599047542
185149	0.593011916
185349	0.591861188
185549	0.590687275
185949	0.588391006
186449	0.58559227
186549	0.585027814
186749	0.583917916
186949	0.582806826
187249	0.581179976
188449	0.574724376
188949	0.57208544
189249	0.570514202
189749	0.567937732
190149	0.565923214
190653	0.563463449
191353	0.56010592
191853	0.557759166
192553	0.55450803
192753	0.5535869
193453	0.550461829
194353	0.546492636
194953	0.543927252
195153	0.543066025
195557	0.541398644
195657	0.540998697
197257	0.534670115
197857	0.532378912
198757	0.528952301
200161	0.523886085
200261	0.523552895
201061	0.520858347
201261	0.520195901
201561	0.519258201
201661	0.51892966
201861	0.518280327
202361	0.516686678
203761	0.512343705
204061	0.511418939
204361	0.510474026
204761	0.509269357
205161	0.508095086
205365	0.507534266
205565	0.506983399
206565	0.504270732
206965	0.50322485
207165	0.502713382
207665	0.501396358
209165	0.497612596
209565	0.496641397
210165	0.495171756
210369	0.494699746
210669	0.494045705
210969	0.493401259
211869	0.491424203
212569	0.4899427
212769	0.489519626
213369	0.488272101
213469	0.488091975
213569	0.487898022
213969	0.487072498
214169	0.48666805
214969	0.485100776
215069	0.48489809
215173	0.484689921
215273	0.484526068
215373	0.484349459
215473	0.484166145
216473	0.482430935
217173	0.481206238
217373	0.480858862
217673	0.480378211
218073	0.479703695
218473	0.479036599
218873	0.478383541
220577	0.475759029
221477	0.474517971
222577	0.473037153
222677	0.472901344
222977	0.472517133
223077	0.47240442
223377	0.471991986
223677	0.471615225
223777	0.471468538
224477	0.470596462
224877	0.470103055
225077	0.469847053
226381	0.468375176
226481	0.468260825
226881	0.467842966
227181	0.467510641
228081	0.466586024
228281	0.466391772
229381	0.465228856
230081	0.464580745
231185	0.463647902
231485	0.463383377
231685	0.463199794
235389	0.460441351
236889	0.459593445
237189	0.459406346
237289	0.45934695
238089	0.45885995
238489	0.458624542
238989	0.458383083
239589	0.458033741
239689	0.457979202
240793	0.457491577
242093	0.456953406
242193	0.456927627
242393	0.4568187
242893	0.456624001
242993	0.456569046
243193	0.456480592
244193	0.456083
244293	0.456042379
245997	0.455483884
246097	0.455464482
246597	0.45536527
247497	0.455084622
247797	0.455030799
248797	0.454776496
248997	0.454709649
249197	0.454655856
249397	0.454615474
249797	0.454484165
249997	0.454436421
250097	0.454406738
250401	0.454339236
250501	0.454337209
250701	0.454342753
251001	0.454319477
252001	0.454226464
252701	0.454098046
253201	0.454023808
253901	0.45389539
254101	0.453854054
254301	0.453812629
254501	0.45375374
254601	0.453722656
255101	0.453621417
255705	0.453585237
256505	0.453536868
256905	0.453519762
257705	0.453479886
259505	0.453359604
260105	0.453304321
261309	0.453340232
261509	0.453359157
261709	0.453368545
262309	0.453409553
263209	0.45339939
263809	0.453428954
263909	0.453435838
264109	0.45344314
265209	0.453432739
266013	0.453558326
266213	0.453572989
266413	0.453622848
266913	0.453664541
267013	0.453682452
267413	0.453704923
267713	0.453736573
267913	0.453777432
268513	0.453872591
268713	0.453872949
268813	0.453875661
269313	0.453867555
270013	0.45387733
270717	0.454002053
272517	0.454254299
272717	0.454300523
273317	0.454403311
273617	0.454451561
273817	0.454443634
274117	0.454496711
274317	0.454520404
274417	0.454526246
274817	0.454588115
275221	0.45462656
275521	0.454676002
275921	0.454762399
276221	0.454817653
276521	0.454856724
276821	0.454941094
277221	0.455049008
277721	0.455102235
278221	0.455187291
278521	0.455259264
278921	0.455318004
279621	0.455414057
279721	0.455435961
279821	0.455464631
280221	0.455518097
280525	0.455637783
280625	0.455662042
280725	0.455685437
281025	0.455809861
281125	0.455834717
281725	0.455979198
282125	0.456056327
282225	0.4560664
282425	0.456112385
283125	0.456338704
283225	0.45635727
283725	0.456443638
283825	0.456462502
283925	0.456484705
284125	0.456491262
284625	0.456624359
285225	0.456740528
286629	0.457174927
290733	0.458199412
291133	0.458348513
291433	0.458444804
291633	0.458505541
292033	0.458646268
292433	0.45879668
292633	0.458827138
294333	0.459275037
294533	0.459340572
294633	0.459377229
295437	0.459595978
295637	0.45965755
297537	0.460379481
298337	0.460651606
299537	0.460984111
299737	0.461042017
300237	0.461146086
300241	0.46114707
300341	0.461123049
300541	0.460996181
301641	0.460306972
301941	0.460120201
302841	0.459565997
303141	0.459377229
303941	0.458876759
304141	0.458756179
304341	0.45863387
304641	0.458445728
304741	0.458383471
305545	0.457885981
305945	0.457642376
307045	0.456964254
307445	0.45671761
307645	0.456594288
309245	0.455606788
310449	0.454871655
311249	0.454388112
311449	0.454268247
312149	0.45384261
312249	0.453781545
312849	0.453423977
313649	0.452939928
314649	0.45233807
314749	0.452275783
316853	0.451017141
317053	0.45089677
317653	0.450538278
317953	0.450363427
318153	0.450247049
319253	0.449593246
320557	0.448820531
321257	0.448403686
321457	0.44828704
322157	0.447877049
322757	0.447520494
322857	0.447460741
323257	0.44722724
323357	0.44716841
323757	0.446939915
323857	0.446881831
324257	0.446645349
324757	0.44634819
324957	0.446230054
325561	0.44588089
325661	0.445823044
325761	0.445763946
326561	0.445296586
326861	0.445124537
327261	0.444887787
327461	0.444771141
327961	0.444482327
329361	0.443677783
330161	0.443212479
330465	0.443040431
331165	0.44264701
331365	0.442533284
331665	0.442362279
331765	0.442304879
331865	0.442247748
332465	0.441900522
332565	0.441843987
333565	0.441271871
334265	0.440873921
334765	0.440588117
334865	0.440532744
335269	0.44030112
335969	0.439904273
336369	0.439682215
336769	0.439459652
336869	0.439404249
338469	0.4384996
338669	0.438386023
339469	0.437936038
339769	0.437766641
340673	0.437259912
340773	0.437205076
341373	0.436872929
341773	0.436649501
342673	0.436154187
342773	0.436096996
343273	0.435819119
343673	0.435595065
343773	0.435538769
343873	0.43548435
344473	0.435151309
345073	0.434823126
345477	0.434602201
345677	0.434493303
347177	0.433667183
348777	0.432794333
348877	0.432740271
348977	0.432685941
349577	0.432359517
349877	0.43219462
349977	0.432141095
350281	0.431973904
350381	0.431922644
350981	0.431596428
352381	0.430839986
352881	0.430571139
353081	0.430464685
353881	0.430034846
354081	0.42992568
354381	0.429760158
355081	0.429383874
355181	0.429330558
355985	0.428901881
356685	0.428530306
357585	0.428055793
359385	0.427099884
359585	0.426992953
359985	0.426783681
360489	0.426516503
361289	0.426095992
361989	0.425733
362889	0.425262988
363289	0.425056338
364089	0.4246369
365393	0.423961282
366893	0.42318055
367293	0.422975123
367393	0.422924399
367793	0.422717512
368093	0.422560155
368193	0.422506928
368393	0.422402978
368593	0.42229715
369493	0.421842873
369793	0.421688855
369893	0.421637982
370697	0.421222806
370997	0.421068847
371397	0.420865029
372097	0.420503706
372197	0.420453608
372297	0.420401603
372697	0.420195311
372797	0.42014575
373197	0.419937193
373297	0.419886708
373497	0.419784904
374497	0.419275761
375297	0.418868154
376101	0.418466389
376301	0.418366283
377001	0.418012768
377501	0.417765081
377601	0.417716801
378301	0.41736728
379001	0.417020351
379101	0.416970998
379201	0.416920841
379301	0.41687122
379501	0.416769385
380201	0.416417897
380905	0.416065812
381605	0.415718257
382105	0.415474117
382505	0.415278018
382605	0.415229768
383305	0.414878368
383705	0.414678395
386309	0.413401932
387509	0.412814111
387909	0.41262275
388309	0.412426502
388409	0.41237852
389109	0.412032843
389609	0.41179359
390513	0.411354005
391813	0.410729468
392413	0.410440236
392713	0.41029492
394513	0.409430772
394813	0.409286648
395113	0.409143239
395917	0.408761054
396517	0.408473462
397317	0.408092558
397917	0.407808125
398317	0.407624394
398417	0.407577574
398517	0.407530755
399017	0.407292366
399917	0.406861842
400321	0.406666398
400921	0.40661487
401221	0.406597257
401921	0.406557471
402521	0.406523377
402621	0.406517565
403021	0.406495154
403321	0.406478256
404521	0.406409711
404621	0.406404108
404821	0.406392753
405425	0.40635851
405925	0.406329691
406325	0.406306982
406625	0.406289548
406825	0.406277955
406925	0.406272411
408425	0.406187505
408825	0.406165332
408925	0.40615961
410325	0.406080276
410529	0.406068891
410729	0.406057596
410829	0.406052053
411029	0.406040967
412629	0.405951172
413329	0.405911714
415333	0.405798435
416133	0.405753791
416533	0.40573144
416733	0.405720204
417133	0.405698031
417433	0.405681193
417733	0.405664325
417933	0.405652881
418033	0.405647069
418233	0.405635476
418433	0.40562436
418633	0.405613065
419033	0.405590713
419433	0.405567855
419533	0.405562162
419933	0.405539274
420133	0.405528218
420337	0.405516982
421337	0.405460179
422437	0.405398905
422937	0.405370831
424437	0.405287117
424737	0.4052701
425941	0.405201942
426613	0.40516445
426913	0.405147791
427413	0.405119479
427513	0.405113965
428013	0.405085832
430413	0.404951721
431517	0.404890209
432417	0.404839545
433117	0.404800147
433917	0.404755831
434017	0.404750198
434117	0.404744476
434717	0.404710472
435717	0.404654473
435917	0.404643059
436317	0.404620498
436921	0.404586792
437821	0.404536128
437921	0.404530555
438021	0.404524893
438521	0.40449664
438921	0.404474467
440221	0.404402047
440421	0.404390544
440521	0.404384702
440621	0.4043791
440721	0.404373437
441121	0.404351383
443125	0.404238522
443625	0.404210746
443725	0.404205054
443825	0.404199511
443925	0.404193997
444825	0.404144138
444925	0.404138476
445725	0.404093742
446929	0.404026002
447329	0.404003352
447629	0.403986692
447829	0.403975487
448029	0.403964043
448229	0.403952777
448429	0.403941751
448929	0.403913647
450129	0.40384692
450729	0.403829068
451229	0.403826267
451733	0.403823346
451833	0.40382278
452033	0.403821677
452233	0.403820544
452333	0.403819978
452633	0.403818309
453833	0.403811544
454233	0.403809279
454633	0.403807014
455033	0.403804749
455233	0.403803617
455333	0.403803021
456033	0.403799027
456637	0.4037956
456737	0.403795034
457937	0.403788209
459937	0.403777003
460137	0.403775871
460237	0.403775334
460337	0.403774738
460537	0.403773546
460837	0.403771847
461641	0.403767258
462041	0.403764993
462241	0.403763831
462441	0.403762728
462741	0.403761029
464241	0.403752506
464341	0.40375188
464741	0.403749645
465441	0.403745651
467745	0.403732598
469345	0.403723478
471449	0.403711468
472249	0.403706878
472649	0.403704613
472849	0.403703481
472949	0.403702915
473349	0.403700709
473549	0.403699607
474349	0.403695047
474849	0.403692186
475349	0.403689325
475749	0.40368706
477153	0.403679043
477253	0.403678477
477753	0.403675616
478153	0.403673321
478753	0.403669894
478953	0.403668731
479253	0.403667033
479553	0.403665364
480153	0.403661996
480853	0.403658032
481253	0.403655767
481557	0.403654039
481957	0.403651744
482057	0.403651178
482357	0.403649449
483557	0.403642714
483657	0.403642118
484957	0.403634787
485057	0.40363422
485357	0.403632551
485557	0.403631449
485657	0.403630823
485857	0.40362969
486057	0.403628558
486661	0.40362519
487261	0.403621793
487361	0.403621227
489361	0.403609931
489561	0.403608769
489761	0.403607666
490061	0.403605968
490161	0.403605402
490961	0.403600931
491665	0.403596848
491965	0.403595179
493565	0.40358606
495265	0.403576404
495865	0.403572977
496065	0.403571814
496265	0.403570771
496569	0.403569043
496669	0.403568447
497069	0.403566152
497969	0.403561056
498269	0.403559327
498969	0.403555363
499869	0.403550297
499969	0.403549731
500269	0.403548002
501169	0.403542906
501573	0.403540552
502273	0.403536618
502473	0.403535485
502773	0.403533816
503573	0.403529316
504073	0.403526485
504973	0.403521389
505173	0.403520256
505373	0.403519124
505473	0.403518528
505673	0.403517425
506273	0.403513968
506377	0.403513432
506577	0.403512239
506677	0.403511673
506877	0.403510541
507477	0.403507173
507577	0.403506607
508977	0.403498769
510377	0.403490931
510577	0.403489798

==> data/in1k_rn18/in1k_rn18_loss_fp32.dat <==
Step	Value
501	6.300188065
801	5.938998699
1701	5.483748436
2101	5.215584755
2401	5.029671669
2901	4.816700935
3801	4.569171906
5505	4.314744949
5605	4.416561127
5805	4.272711277
6905	4.372536659
8005	3.797515631
8105	3.913993359
8205	3.79175806
8605	3.984256268
8905	3.901929617
9005	3.832406044
10309	3.685072899
10409	3.8982687
10509	3.874946356
12409	3.717703819
12709	3.678501844
13009	3.60644722
13109	3.873682022
14009	3.91768074
16713	3.573954344
17113	3.456087112
17213	3.610965252
18113	3.661511898
18213	3.834348202
18513	3.730293751
19013	3.50797224
19113	3.788339376
21117	3.530125618
21517	3.827859402
21617	3.858855724
21917	3.446412086
22017	3.529212952
22517	3.581541061
23117	3.395548344
23217	3.679833889
23317	3.367317677
23817	3.673318386
24117	3.360138178
24317	3.568671465
25921	3.489544868
27021	3.397276878
28721	3.394787788
29221	3.516611338
29521	3.43935585
29721	3.335074425
30625	3.53859067
30825	3.468627453
32225	3.367189646
32525	3.38323307
32825	3.573682547
32925	3.598549843
33508	3.676587105
33908	3.486693382
34108	3.581911325
34208	3.382684708
35108	3.286819935
35408	3.396081924
36008	3.291969299
36108	3.716570854
36208	3.688877583
36308	3.590156078
36508	3.548557043
36908	3.809938192
37408	3.509613991
37808	3.508775949
37908	3.565256834
39012	3.549048901
39512	3.446357727
40212	3.473342896
40412	3.502959728
41812	3.228085518
42412	3.47812891
42712	3.47272563
43112	3.415030241
43516	3.17287755
43816	3.343281269
44716	3.52087307
48016	3.193693399
48516	3.414086819
49720	3.718558788
50320	3.27656579
50420	3.142804146
50520	3.41619873
50820	3.222315073
51420	3.457740784
51520	3.594480276
52220	3.22542429
52720	3.586940289
53020	3.239172697
54024	3.397254944
54124	3.352071047
54224	3.393080711
54324	3.320307255
55324	3.247250319
56124	3.472092867
56324	3.331053495
56624	3.447882175
56724	3.434650898
57024	3.206647158
57624	3.004934788
57824	3.486498833
58224	3.502460718
59128	3.50992465
59428	3.423776627
60028	3.48359704
60328	3.445204973
61728	3.458316803
62628	3.225504875
63228	3.452748537
63732	3.414644003
63932	3.511397839
64532	3.385319233
64732	3.379742146
64832	3.222511768
65132	3.321574211
65232	3.191719294
65632	3.359582901
65932	3.762822628
66732	3.119777441
67732	3.50379777
67932	3.55118227
68432	3.374905109
68736	3.466836214
69436	3.406487465
70136	3.233936787
72936	3.555591583
73236	3.598517418
73740	3.55164361
74240	3.401243687
74440	3.107931137
74640	3.265084743
74840	3.287236214
75440	3.093536377
75840	3.391495228
76340	3.493525505
77540	3.356585503
77640	3.572327852
77940	3.249587059
78440	3.408895731
78540	3.316975117
79444	3.316697836
79944	3.289019108
80044	3.379755497
80444	3.47326684
80644	3.264894485
81144	3.448540688
81244	3.369503021
81344	3.165104628
81644	3.882296324
82644	3.269214392
83444	3.360310793
83544	3.204325199
83948	3.37970829
84448	3.258599281
85048	3.444616795
85148	3.360354424
85548	3.330799103
86048	3.196958303
86748	3.302978039
86848	3.481749058
87048	3.33558321
87248	3.465622663
88548	3.31674242
88552	3.499197721
88752	3.336902142
89652	3.583866119
91352	3.645708084
91452	3.490950823
91752	3.431337357
92352	3.279600859
92552	3.637841702
95656	3.391448498
95956	3.421092749
96456	3.437370539
97356	3.081980705
97756	3.149780273
98760	3.404316902
98960	3.431671143
99260	3.373323679
100660	3.289780617
101360	3.430811882
101460	3.220606327
101860	3.227399826
102260	3.310190201
102460	3.52931118
102760	3.407488585
103460	3.609172821
103560	3.491021395
103564	3.129196882
103664	3.354882717
103864	3.297916889
104464	3.257872105
104564	3.399614334
105164	3.281679392
105564	3.417625904
106564	3.218852997
106864	3.555923939
107064	3.429312468
111068	3.367292881
111268	3.200344563
112568	3.158418179
113068	3.463764668
113168	3.395790339
113368	3.625348568
113568	3.396399975
113872	3.367678642
114272	3.409027576
114672	3.492671967
114772	3.184373379
115372	3.294708014
116272	3.209990501
117272	3.291452646
117972	3.198599339
118776	3.11502409
119276	3.314497471
119876	3.2966187
120376	3.675842285
121076	3.380746365
121676	3.550096512
121876	3.215485811
122076	3.315965176
122476	3.43991065
122676	3.455112696
122776	3.670547009
123176	3.558225155
123276	3.319235563
123476	3.554255962
123576	3.575176477
123780	3.250934124
123880	3.323296547
124280	3.166045189
124580	3.276584625
124880	3.337626457
125280	3.315267563
125580	3.646516085
126380	3.303417683
127880	3.230702162
128380	3.284546614
128580	3.356353045
128884	3.298778057
128984	3.345500469
130284	3.348659515
130384	3.301079512
130684	3.255274057
130784	3.461206675
131184	3.434967518
131784	3.426894665
131984	3.360220432
132884	3.409324884
135088	3.064591885
137688	3.37474966
138592	3.531175375
138692	3.179809809
138792	3.08354497
139092	3.475835085
139292	3.396658421
139592	3.194646358
139692	3.5092628
139892	3.262151241
141992	3.294525146
143192	3.411370039
143592	3.44602108
143996	3.337501049
144296	3.217206001
145096	3.387800217
145196	3.390681744
145296	3.398869753
145896	3.412740946
146296	3.336909771
146496	3.290729046
148396	3.116947651
148900	3.207127571
149200	3.235632181
150000	3.489766121
150200	3.238239527
150300	2.935685396
150400	2.867113113
151300	2.948899508
151500	2.758263826
151600	2.818183661
151700	3.092135429
152100	3.121519327
152600	2.867451191
153300	2.779006958
154604	2.549515724
154804	2.565841675
154904	2.587451458
155504	2.837554455
155704	2.40862608
156804	2.71650219
157204	2.624082088
157304	2.669575214
158708	2.726481438
158908	2.315141201
159008	2.639961958
159208	2.500434875
159308	2.661324978
159608	2.497088909
159808	2.31566143
160108	2.442387819
160208	2.404257774
161108	2.9654603
161308	2.457564354
161708	2.686079502
161808	2.694151402
162208	2.68827486
162608	2.820081711
162708	2.521656513
163208	2.716250896
164512	2.412807226
165812	2.090382576
166912	2.466718197
168816	2.508853436
170716	2.377347946
171016	2.178091288
171516	2.326420069
171816	2.726220608
172516	2.6226511
173516	2.265001059
173616	2.280375004
174120	2.344987869
174220	2.52106595
174520	2.535550117
174920	2.322390318
175020	2.435386419
175220	2.230824232
175520	2.528401852
175720	2.357993126
175920	2.538611412
176620	2.554222822
177020	2.331736565
177820	2.197180748
178120	2.459707022
178320	2.446132898
178420	2.246912956
178624	2.476440907
178924	2.366462469
179024	2.181766272
180324	2.329449415
181324	2.224477291
181624	2.255793095
181824	2.534403086
183124	2.480504513
183224	2.162599087
183628	2.162606001
184028	2.276717186
184128	2.100453854
185228	2.332484722
185428	2.353186131
185628	2.171125889
186028	2.273898125
186528	2.203534365
186628	2.207496166
186828	2.20941186
187028	2.153179884
187328	2.24393487
188528	2.50707674
188932	2.134462833
189232	2.264165878
189732	2.041874886
190132	2.474852085
190732	2.237497568
191432	2.364997387
191932	2.115959883
192632	2.055547714
192832	2.404375315
193532	2.327071667
194336	2.380687714
194936	2.321590662
195136	2.333262444
195636	2.004465103
195736	2.166568518
197336	2.368402004
197936	2.484296322
198740	2.079690933
200240	2.057217598
200340	2.296764612
201340	2.086312056
201640	2.278787136
201740	2.097607374
201940	2.362087011
202440	2.203725576
203744	1.96939671
204044	2.20277071
204344	2.202645779
204744	2.118948698
205144	2.4331038
205444	2.335909605
205644	2.072099686
206644	2.062054157
207044	2.200144529
207244	1.904860139
207744	2.164740324
209148	2.251048088
209548	2.158459425
210148	2.165359735
210748	2.114912987
211048	2.075738907
211948	2.191873312
212648	2.176822186
212848	1.974623322
213448	2.077580929
213548	1.957350254
213648	2.052489519
213952	2.367364407
214152	2.066306591
214952	1.899364829
215052	2.112134933
215252	2.089529037
215352	2.298496485
215452	2.123331785
215552	2.042668104
216552	2.084191322
217252	2.108857155
217452	2.24829483
217752	2.029998779
218152	2.030758858
218552	2.179374933
218856	2.298634052
220656	1.956278563
221556	2.201529503
222656	2.206020355
222756	2.129697561
223056	2.485425949
223156	1.901896238
223456	2.204266548
223660	2.069649458
223760	2.112731218
224460	2.085109472
224860	2.390185356
225060	2.262267351
226460	2.099760532
226560	2.328819275
226960	2.033140898
227260	2.019465446
228160	2.249452353
228360	2.174591303
229364	1.99559164
230064	2.131201029
231264	2.20603323
231564	2.225559711
231764	2.044400215
235468	2.223602772
237268	2.287252665
237368	2.326351404
238168	2.141048908
238568	2.258262873
238972	1.883298397
239572	2.252747059
239672	2.057338238
240872	2.245747089
242172	1.961917877
242272	2.03889823
242472	1.890968084
242972	2.250154018
243072	2.022583723
243272	2.017948151
244176	2.089408398
244276	2.073817968
246076	2.16170764
246176	1.974729776
246676	2.377505064
247576	2.226627111
247876	2.204767227
248780	2.270192862
248980	2.183021545
249180	2.029324532
249380	1.884031773
249780	2.100372553
249980	2.154196978
250080	2.216330767
250480	2.099250555
250580	2.094101429
250780	2.108692884
251080	2.282468081
252080	1.985392332
252780	2.14398098
253280	1.859333634
254084	2.257831812
254284	2.08412838
254484	1.939378858
254584	1.971144438
255084	1.975445986
255784	2.168231487
256584	2.110643864
256984	2.120998383
257784	1.855388284
259488	2.206336021
260088	2.144190073
261388	2.088561535
261588	1.983654737
261788	2.045387983
262388	2.336148024
263288	2.016128063
263792	2.243419409
263892	2.013175964
264092	1.970246315
265192	2.219246149
266092	2.236577988
266292	2.018424273
266492	2.010652542
266992	2.158479214
267092	1.941206455
267492	2.159097433
267792	2.27667284
267992	2.126476288
268592	2.167708635
268696	1.909654737
268796	1.974181056
269296	2.074724674
269996	1.978751183
270796	2.145985842
272596	2.134702444
272796	2.273546457
273396	2.112499714
273696	2.096113443
273800	2.041236877
274100	2.069917202
274300	2.236471176
274800	2.184407949
275300	1.979759455
275600	1.949378967
276000	2.246259928
276300	2.177659988
276600	2.196539402
276900	2.151501656
277300	2.099389791
277800	2.153284788
278300	2.141590595
278600	2.233274937
278904	2.09839201
279604	2.015590191
279704	2.053591967
279804	1.910726547
280204	1.949116707
280704	2.079198122
280804	2.47289443
281104	2.04572773
281204	1.999370575
281804	2.041998386
282204	2.136378765
282304	2.086131573
282504	2.304410458
283204	1.929539204
283708	1.91362834
283808	2.150312662
283908	2.071897507
284108	2.022387981
284608	2.078052998
285208	2.257033825
286708	2.119869471
290812	1.88382709
291212	2.208437681
291512	2.170055866
291712	2.203926325
292112	2.287769318
292512	2.296860695
292712	2.193521976
294316	2.014026403
294516	2.082082033
294616	1.944435358
295516	1.80618763
295716	2.296006203
297616	2.173522949
298416	2.109716177
299520	2.056404114
299720	2.102980375
300220	2.011606216
300320	2.148384571
300420	1.902797461
300620	1.887782097
301720	1.897857189
302020	1.867886305
302920	1.937473297
303220	1.829246759
303924	1.640737057
304124	1.748817801
304324	2.028903246
304624	1.937692523
304724	1.787222385
305624	1.802624702
306024	1.88891542
307124	1.898990989
307524	1.92329967
307724	1.661245346
309228	1.839293003
310528	2.011266708
311328	1.892593861
311528	1.814342976
312228	1.963312387
312328	1.780320883
312928	1.892876387
313728	1.990973115
314632	1.798804283
314732	2.000928402
316932	1.776411533
317132	1.833022356
317732	1.861566067
318032	2.049792767
318232	1.748160124
319236	1.788558245
320636	1.81409049
321336	1.871084094
321536	1.761480212
322236	1.654049873
322836	1.869536042
322936	1.829531908
323336	1.866084337
323436	1.630123496
323740	1.674924612
323840	1.537311792
324240	1.734041572
324740	1.675543547
325640	1.842401266
325740	1.967450857
325840	1.835203409
326640	1.85993433
326940	1.884436846
327340	1.697475553
327540	1.831320405
328040	1.660770416
329344	1.744473696
330144	2.019800186
330544	2.001378536
331244	1.655087471
331444	1.764938831
331744	1.822668314
331844	1.84457624
331944	1.849924088
332544	1.86657548
332644	1.782757759
333644	1.663165092
334248	1.912717223
334748	1.864500999
334848	1.741037846
335348	2.011475801
336048	1.915845394
336448	1.78354609
336848	1.580183387
336948	1.761550665
338548	1.603247285
338748	1.993088007
339452	1.899729609
339752	1.868354321
340752	1.909662843
340852	1.661547422
341452	1.863161445
341852	1.663434863
342752	1.947573423
342852	1.756950498
343352	1.651054025
343752	1.743671417
343756	1.797206759
343856	1.630366325
344456	1.884273291
345056	1.686913967
345556	1.753997564
345756	1.876309395
347256	1.969517469
348760	1.722415566
348860	1.749780416
348960	1.898563147
349560	1.84444499
349860	2.049569607
349960	1.778337717
350360	1.854935169
350460	1.746257305
351060	1.735213637
352460	1.823863268
352960	1.701844215
353160	1.858581781
353864	1.609381199
354064	1.73385644
354364	1.488698483
355064	1.65596199
355164	1.732741594
356064	1.433218241
356764	1.705583096
357664	1.579313278
359368	1.711636782
359568	1.774570704
359968	1.75437963
360568	1.909585476
361368	1.904347777
362068	1.682682157
362968	1.722860098
363368	1.816231251
364072	1.739197373
365472	1.757923365
366972	1.688419104
367372	1.85402298
367472	1.608976007
367872	1.865595579
368172	1.823809505
368272	1.63470149
368472	1.658129692
368672	1.827932
369776	1.581129551
369876	1.850025892
370776	1.744226813
371076	1.858087301
371476	1.893665195
372176	1.61837697
372276	1.586141586
372376	1.525437951
372776	1.809035778
372876	1.722400427
373276	1.637288094
373376	1.689395785
373576	1.66861093
374480	1.601087332
375280	1.657132268
376180	1.799462557
376380	1.819444895
377080	1.584923983
377580	1.728486896
377680	1.849878669
378380	1.891164899
378984	1.774113297
379084	1.831548214
379184	1.676784635
379284	1.693891525
379484	1.697186232
380184	1.760195971
380984	1.722493887
382184	1.750041366
382584	1.579626322
382684	1.790136456
383384	1.989344239
383784	1.633870602
386388	1.754209757
387588	1.721230626
387988	1.579707861
388388	1.747224808
388488	1.79685545
389092	1.727692246
389592	1.886538267
390592	1.790238261
391892	1.426687121
392492	1.656647086
392792	1.759857655
394496	1.785769224
394796	1.734473825
395096	1.809555531
395996	1.776918173
396596	1.814208269
397396	1.964603901
397996	1.922062516
398396	1.688896179
398496	1.678678513
398596	1.745723963
399000	1.641739607
399900	1.730327368
400400	1.798683763
401000	1.766521931
401300	1.633538008
402000	1.767562509
402600	1.525599957
402700	1.672409654
403100	1.798181415
403400	1.577991843
404504	1.567950368
404604	1.566498399
404804	1.745905638
405504	1.682538748
406004	1.58180058
406404	1.801911592
406704	1.440697193
406904	1.602278352
407004	2.00041151
408504	1.870293379
408808	1.824877501
408908	1.75447619
410308	1.567286253
410608	1.617731571
410808	1.605495453
410908	1.636362195
411108	1.818704247
412708	1.603080392
413408	1.862069368
415412	1.722332835
416212	1.761063695
416612	1.619287014
417212	1.609018087
417512	1.734238148
417812	1.854804754
418012	1.637207985
418112	1.708808064
418512	1.680698156
418712	1.668574572
419016	1.841697812
419516	1.52495575
419916	1.758442402
420116	1.574379444
420416	1.612802029
421416	1.665508151
422516	1.840849161
423016	1.700653315
424420	1.694884539
424720	1.789479733
426020	1.714388251
426720	1.828281522
427020	1.706334949
427520	1.584575176
427620	1.633870125
428120	1.627598643
430424	1.830508232
431624	1.661489129
432524	1.575072765
433224	1.857948899
433928	1.958173156
434028	1.689637303
434128	1.788679957
434728	1.654465795
435728	1.823428631
435928	1.652400136
436328	1.631000519
437028	1.722197175
437928	1.719157338
438028	1.727625012
438128	1.874405503
438628	1.663955092
440232	1.862516403
440432	1.880414009
440532	1.64483428
440632	1.628430009
440732	1.618237734
441132	1.771075249
443232	1.831012368
443732	2.043848515
443832	1.645839095
443836	1.655146241
443936	1.693814516
444836	1.697533846
444936	1.69941783
445736	1.814002752
447036	1.90903616
447436	1.584161162
447736	1.575279832
447936	1.719393015
448136	1.721370101
448336	1.505080462
448940	1.573960304
450140	1.638586879
450740	1.715028286
451240	1.733869553
451840	1.521404147
451940	1.757326365
452140	1.788289309
452340	1.767598987
452440	1.822070837
453844	1.584581852
454644	1.958456516
455044	1.662669539
455244	1.585546851
455344	1.762589455
456044	1.728965521
456744	1.552515388
456844	1.745459557
458044	1.661594033
459948	1.749874711
460148	1.507713318
460248	1.461107254
460348	1.576446056
460548	1.445435166
460848	1.463025808
461748	1.709206104
462148	1.72891736
462348	1.568925619
462548	1.624207258
462848	1.746831536
464252	1.687250495
464352	1.547174335
464752	1.613171816
465452	1.625368476
467852	1.64790833
469356	1.821251869
471556	1.812118769
472356	1.487263918
472756	1.720066547
472956	1.543967009
473056	1.664496541
473456	1.595875263
473656	1.84627223
474360	1.596439719
474860	1.719805479
475360	1.886741996
475760	1.546030998
477260	1.597676873
477360	1.496192575
477860	1.493995667
478260	1.880380869
478860	1.735235453
478964	1.530715823
479264	1.681111336
479564	1.747463822
480164	1.787844658
480864	1.701676846
481264	1.741783619
481664	1.633045673
482064	1.672968745
482164	1.524145603
482464	1.613184094
483664	1.656171799
483764	1.697906017
484968	1.690553427
485068	1.71413517
485368	1.493517399
485568	1.68964088
485668	1.560496092
485868	1.895107746
486068	1.754460692
486768	1.787347317
487368	1.570423484
487468	2.014965296
489372	1.880503654
489572	1.50096035
489772	1.666526914
490072	1.703946352
490972	1.82585144
491772	1.385911107
492072	1.653491735
493672	1.869778395
495276	1.717172265
495876	1.65591228
496076	1.765674353
496276	1.719756961
496676	1.650704622
496776	1.689486742
497176	1.81186676
498076	1.776851892
498376	1.504583836
498980	1.50405252
499880	1.613169551
499980	1.800636888
500280	1.54473877
501680	1.742380857
502380	1.512469172
502580	1.679903984
502880	1.552467227
503680	1.78528595
504084	1.679661274
504984	1.732251167
505184	1.671914339
505384	1.629877925
505484	1.598965406
505684	1.512901306
506284	1.70845902
506484	1.60615325
506684	1.686753988
506784	1.620146871
506984	1.441632628
507584	1.571870089
507684	1.762204647
508988	1.805449486
510388	1.667892456
510788	1.742471337
511088	1.577239871
511188	1.645110965
512088	1.890400767
512288	1.738349795
512888	1.672228932
513388	1.656137824
513788	1.643708944
513888	1.567597151
513892	1.585666895
514692	1.703842759
515492	1.679910421
516692	1.642763138
519396	1.716844082
521796	1.765702128
522196	1.583273768
522296	1.800925374
522396	1.689135194
522696	1.717220664
522996	1.530542731
523796	1.593801379
524600	1.551495552
524800	1.539260626
525000	1.60510385
525200	1.638218641
528100	1.643109322
528300	1.638353467
528600	1.793604136
528800	1.666819215
528900	1.472472191
529604	1.621264219
530804	1.550752997
531204	1.732851505
531304	1.757153988
532304	1.704281807
533004	1.546087027
533104	1.688195705
533904	1.363761544

==> data/in1k_rn18/in1k_rn18_loss_fp8ls.dat <==
Step	Value
501	6.237332821
801	6.006179333
1701	5.507508278
2101	5.143122673
2401	5.197694778
2901	4.806150436
3801	4.528405666
5505	4.513515949
5605	4.370621681
5805	4.245749474
6905	4.459057808
8005	4.025076389
8105	3.982840061
8205	4.345094204
8605	4.120418549
8905	4.098869324
9005	4.087522507
10309	3.982353449
10409	4.124882221
10509	3.905288219
12409	3.868226528
12709	3.837024927
13009	3.777447462
13109	4.158875465
14009	3.829527378
16713	3.950806141
17113	3.736398697
17213	3.68483448
18213	3.933315754
18513	3.795330524
19013	3.838955641
19113	3.914387226
21117	3.99186039
21517	4.111838341
21617	3.862269878
21917	3.746600866
22017	3.585272074
22517	3.700181961
23117	3.801664352
23217	3.717769861
23317	3.779566765
23817	3.623028278
24317	3.490872145
25921	3.692753315
27021	3.668188572
28721	3.56250906
29221	3.682894707
29521	3.706103802
29721	3.716469288
30625	3.604098558
30825	3.670780182
32225	3.460472584
32525	3.667984962
33525	3.674194336
33925	3.823016167
34225	3.873786449
35029	3.370519161
35329	3.77696085
35929	3.562815189
36029	3.679344654
36129	3.3579669
36229	3.741109371
36429	3.648866415
36829	3.880825996
37329	3.721951962
37729	3.509075642
37829	3.703633547
39029	3.727068186
39529	3.637497902
40133	3.585458755
40333	3.54661417
41733	3.586211681
42333	3.563285112
42633	3.68181777
43033	3.541158676
43533	3.835680008
43833	3.756821156
44733	3.773297548
48437	3.603967667
49737	3.680445194
50241	3.297028542
50341	3.536434174
50441	3.591972589
50741	3.524267912
51341	3.813184738
51441	3.399913073
52141	3.65400219
52641	3.311790943
52941	3.475806713
54041	3.656759262
54141	3.630381823
54241	3.543251514
54341	3.467639446
55245	3.745440483
56045	3.835096598
56245	3.386968136
56545	3.588740826
56645	3.639331341
56945	3.415080547
57545	3.703776598
57745	3.239207268
58145	3.244458199
59145	3.679822206
59445	3.214483738
60045	3.453464031
60249	3.579980612
61649	3.391582012
62549	3.777351856
63149	3.550796747
63749	3.506224155
63949	3.429470539
64549	3.517473221
64749	3.478785038
64849	3.79644084
65053	3.124524117
65153	3.483482838
65553	3.425289392
65853	3.519048452
66653	3.510499001
67653	3.698933601
67853	3.604805708
68353	3.3887043
68753	3.437334061
69453	3.676672459
70057	3.231269598
72857	3.977157116
73157	3.341750145
73757	3.55213356
74222	3.594866514
74422	3.63402319
74622	3.430216551
74822	3.532990694
75422	3.303723335
75822	3.556953907
77522	3.518835306
77622	3.598874092
77922	3.626538038
78422	3.487098217
78522	3.576434612
79426	3.533131123
79926	3.344518661
80026	3.55738306
80426	3.421388626
80626	3.503602505
81126	3.681978703
81326	3.436834097
81626	3.516943455
82626	3.460741043
83426	3.581221581
83526	3.278073788
84026	3.262162209
84430	3.464052916
85030	3.548341274
85130	3.457221508
85530	3.404181004
86030	3.260989189
86730	3.626363516
86830	3.468713284
87030	3.624540567
87230	3.389228344
88530	3.506785393
88630	3.654273033
88830	3.503191948
89634	3.28710866
91334	3.375795126
91434	3.491753578
91734	3.375818014
92334	3.595560312
92534	3.433727026
95638	3.654711962
95938	3.303347111
97338	3.531810045
97738	3.458380938
98838	3.532194614
99038	3.606712818
99242	3.364068747
100642	3.55846262
101442	3.138521671
101842	3.584877491
102242	3.356987476
102442	3.489886761
102742	3.24872756
103642	3.388916969
103742	3.364393711
103942	3.392787218
104446	3.45341444
104546	3.481372833
105146	3.420375824
105546	3.369978666
106546	3.399013519
106846	3.500909328
107046	3.534429789
111050	3.845509529
111250	3.400107861
112550	3.326261282
113050	3.602255344
113150	3.309733868
113350	3.614208221
113550	3.364981651
113950	3.74919486
114254	3.460489273
114654	3.307518482
114754	3.287456512
115354	3.45343256
116254	3.299091816
117254	3.652711391
117954	3.212371111
118854	3.458704948
119258	3.329930782
119858	3.497546196
120358	3.365939617
121058	3.467355967
121658	3.378951311
121858	3.456727505
122058	3.391950607
122458	3.441293716
122658	3.452637672
122758	3.42847681
123258	3.431122303
123558	3.621578455
123858	3.249079227
123958	3.525598288
124262	3.476644039
124562	3.309405327
124862	3.24724412
125262	3.555556297
125562	3.496639252
126362	3.502705574
127862	3.366826773
128362	3.453253508
128562	3.476383209
128962	3.57895422
129062	3.465984821
130266	3.393741131
130666	3.490771294
130766	3.665291548
131766	3.443911552
131966	3.272640467
132866	3.502066374
135070	3.652565002
137670	3.546669006
138670	3.480345964
138770	3.383466721
138870	3.43765974
139170	3.499346018
139274	3.232027292
139574	3.430328369
139674	3.374179363
139874	3.204143047
141974	3.423884392
143174	3.451098442
143574	3.495686054
144278	3.105097532
145078	3.326913834
145178	3.29557085
145278	3.40624094
145878	3.436748743
146278	3.318823338
146478	3.622681856
148378	3.361564159
149278	3.605615139
150182	3.230476379
150382	2.799958944
151282	2.831575871
151482	3.091608047
151582	2.87971735
151682	2.952464581
152082	2.762144089
154586	2.675256729
154786	2.805211067
154886	2.558853865
155486	2.729115486
155686	2.631461859
156786	2.545436382
157186	2.731561184
157286	2.620995522
158786	2.547351837
158986	2.671536922
159086	2.408702374
159286	2.680888653
159290	2.486450195
159590	2.306360006
159790	2.491321564
160090	2.571008682
160190	2.811116934
161090	2.633387566
161290	2.559715271
161690	2.490936041
161790	2.623393536
162190	2.684905052
162590	2.497137547
162690	2.554997921
163190	2.711889744
164494	2.450964928
165794	2.429866314
166894	2.292033672
168894	2.480641365
170698	2.407584906
170998	2.355926037
171798	2.512794018
172498	2.488418579
173498	2.346779346
174198	2.436214209
174502	2.362903595
174902	2.456141949
175002	2.362589121
175202	2.423342466
175502	2.356663704
175702	2.327834606
175902	2.356419563
176602	2.347743273
177002	2.337404013
177802	2.403101444
178102	2.416139603
178302	2.449755192
178402	2.295372009
178702	2.462225914
179102	2.450373173
180306	2.226907015
181306	2.461848021
181606	2.232199669
181806	2.501078606
183106	2.252199411
183206	2.467656851
183706	2.395662785
184206	2.25466609
185210	2.248748779
185610	2.597649813
186510	2.623817205
186610	2.449589014
186810	2.388997793
187010	2.338383436
187310	2.403510571
188510	2.234692574
189010	2.289701939
189714	2.366095304
190114	2.232163429
190714	2.350894451
191414	2.571825027
191914	2.287250996
192614	2.316143274
192814	2.515779257
193514	2.311020851
194318	2.381766796
194918	2.259842396
195118	2.522827148
195618	2.142751217
195718	2.558290482
197318	2.228827953
197918	2.238894463
198818	2.551735163
200322	2.211421013
201322	2.309374332
201622	2.421395063
202422	2.294359684
203822	2.11990118
204122	2.186594486
204326	2.337749481
204726	2.196135521
205126	2.476836681
205426	2.467574596
205626	2.305913448
207026	2.104734898
207226	2.367091417
209226	2.63855648
209530	2.225617409
210130	2.450357676
210730	2.424061537
211030	2.058973789
211930	2.303964138
212630	2.131942511
212830	2.329258204
213530	2.337840796
213630	2.389439583
214030	2.188271523
214230	2.336884975
214934	2.155206919
215034	2.184229136
215234	2.326494217
215434	2.076985836
215534	2.326710939
216534	1.988761663
217434	2.347381115
217734	2.405908108
218134	2.251852036
218534	2.105071068
218934	2.232527018
220638	2.355175018
221538	2.297354937
222638	2.088934183
222738	2.279474258
223038	2.353194714
223138	2.164401054
223438	2.255585909
223738	2.684934855
223838	2.406091213
224842	2.371824026
225042	2.241816282
226442	2.080606937
226542	2.209927797
226942	2.225010157
227242	2.029205084
228142	2.482995033
229346	2.167844534
230046	2.169145107
231246	2.128045082
231546	1.955591798
231746	2.251487732
235450	2.099567652
237250	2.068652153
237350	2.180230141
238550	2.064656734
239050	2.05137682
239554	2.272416353
239654	2.383160591
240854	2.194133997
242154	2.154727936
242254	2.405371666
242454	2.281249762
242954	2.146691799
243054	2.271047831
243254	2.162332058
244254	2.300566673
246058	2.089209318
246158	2.336899757
246658	2.11881876
247558	2.203296661
247858	2.015612125
248858	2.135850668
249058	2.290256739
249362	2.015740871
249762	2.198555946
250062	2.106981277
250462	1.991728425
250562	2.299238205
250762	2.091135025
251062	2.031465054
252062	2.211233616
252762	2.398605108
253262	2.149158239
254162	2.199202299
254362	2.506624222
254466	2.299740553
254566	2.281063795
255066	2.056698322
255766	2.421755791
256566	2.068950653
256966	2.066752672
257766	2.066111088
259470	2.077501297
260070	2.292907238
261370	2.083032131
261570	2.22153616
261770	2.282791615
262370	2.215346098
263270	2.268153667
263870	2.138292074
263970	2.24112606
265174	2.185269356
266074	2.209034443
266274	2.14593482
266474	2.208062172
266974	2.207290173
267074	2.357354879
267474	2.106155157
267774	2.348931789
267974	2.107491732
268574	2.201286077
268774	2.20665431
268874	2.085356236
269374	2.217079163
269978	2.367004871
270778	2.037722111
272578	2.340962648
272778	1.992958784
273378	2.243888855
273678	2.051873684
273878	2.181687355
274178	2.14763999
274378	2.321769476
274782	2.077507257
275282	2.097547293
275582	2.365250587
275982	2.22888875
276282	2.233412981
276582	2.294537067
276882	2.08212924
277282	2.297578573
277782	2.286412001
278282	2.454119682
278582	2.16443181
278982	2.168034554
279586	2.196562767
279786	2.036072016
280186	2.146725416
280686	2.216765165
280786	2.08718276
281086	2.049912453
281186	2.001623869
281786	2.218090057
282286	2.210992336
282486	2.206276417
283186	2.080953598
283786	2.302692652
283886	2.277678967
283986	1.999799967
284186	2.310362339
284590	2.383161783
285190	2.291352034
286690	2.333079338
290794	2.15882349
291194	2.176979542
291494	2.274865627
291694	2.335646391
292094	2.186880589
292494	2.364072323
292694	2.288836479
294394	2.112546921
294598	2.058750391
295698	2.117012024
297598	2.451442242
298398	2.193707705
299502	2.010157108
299702	2.345736742
300202	2.164972544
300302	1.737942457
300402	1.908791661
300602	2.289801598
301702	2.192583323
302002	1.998411059
302902	1.861228466
303202	2.03370595
304202	2.022268772
304402	1.91579473
304606	2.129536629
304706	2.137687922
305606	1.961309552
306006	1.895815253
307106	2.149918556
307506	1.958793998
307706	2.033730268
309306	2.035520077
310510	1.980898738
311310	1.96363163
311510	1.74680233
312210	1.881228924
312310	1.879311204
312910	2.049268961
313710	1.843286514
314614	1.793244004
314714	1.979138017
316914	1.872603655
317114	1.858648777
317714	1.870399952
318014	1.686944008
318214	2.0691185
319314	1.933222413
320618	1.836883545
321318	2.012266636
321518	2.072168589
322218	1.960804701
322818	1.890962481
322918	1.879780769
323318	1.934925437
323418	2.087903976
323818	1.908669233
323918	1.795618773
324318	1.875878096
324722	1.749680281
325622	1.71334672
325722	1.714307308
325822	2.152493954
326622	1.931704998
326922	2.035995483
327322	2.03293705
328022	2.011842728
329422	1.892249942
330126	1.990021944
331226	1.824826717
331426	1.797673225
331726	2.157624722
331826	2.078295231
331926	1.903290987
332526	2.009209394
332626	1.835005641
333626	2.065284014
334326	1.973074198
334730	1.759948969
334830	1.76264143
335330	1.783262134
336030	2.075548887
336430	1.945500374
336830	1.982608557
336930	1.999313831
338530	1.862208605
338730	2.106699467
339434	1.889622688
339734	1.744334459
340734	1.89055264
340834	1.982936382
341434	1.944473863
342734	1.815919876
342834	1.933197021
343334	1.8512187
343734	1.768267393
343834	1.970313549
343934	1.903581619
344438	1.844543457
345038	1.821632028
345538	1.736671209
347238	1.822796583
348838	1.93386364
348938	1.786742449
349542	1.541270375
349842	1.838261127
349942	1.762260437
350342	1.822845936
350442	1.775207043
351042	2.090991974
352942	2.066162109
353142	1.728219867
353942	2.044782639
354142	1.833231568
354442	1.971463323
355046	1.917937875
355146	1.790990114
356046	1.905852914
356746	2.01837039
357646	1.814125896
359446	1.818872094
359550	1.629864097
359950	1.983463764
360550	2.010012627
361350	2.110813379
362050	1.898115396
362950	1.892034769
363350	2.035909176
364150	1.781665564
365454	1.823146701
366954	1.90544641
367354	1.881879091
367454	1.660579562
367854	2.029760361
368154	1.914514661
368254	1.905709028
368454	1.805131912
368654	1.802736998
369758	1.759876728
369858	1.727499008
370758	1.824443221
371058	1.753085732
372158	1.903483152
372258	1.84982717
372758	1.83366251
372858	1.933516741
373258	1.859515071
373358	1.674228311
373558	1.929670572
374462	1.843850493
375262	1.765050292
376362	1.975751877
377062	1.869366884
377562	1.79080987
377662	1.750683904
378362	2.056743622
379062	1.8050946
379162	1.916801929
379262	1.714298725
379362	1.870107412
379466	1.862495661
380166	1.860479236
380966	2.024212599
382166	1.758688927
382566	1.653650403
382666	1.720535517
383366	2.074814558
383766	1.869991541
386370	1.740419149
387570	2.031432152
387970	1.866446495
388370	1.850976944
388470	1.833007693
389170	1.955179691
389574	1.845328331
390574	2.045138597
392474	2.31735754
392774	2.243223667
394478	1.748036146
394778	1.576454163
395078	1.843982458
395978	1.930350661
397378	2.002582073
397978	2.044910908
398378	1.423063874
398478	1.770328522
398578	1.908937454
399078	1.912501812
399882	1.850656509
400382	1.650182128
400982	2.031575441
401282	2.165023327
401982	1.95206666
402582	1.747818708
402682	1.699696541
403082	1.658038974
403382	1.961188316
404486	1.835995197
404786	1.871639609
405486	1.807669878
405986	1.687140822
406386	1.809922695
406886	1.888396859
406986	2.084362507
408486	1.766149521
408886	1.804020762
408986	1.994969964
410290	1.990947723
410590	1.777089357
410790	1.933108807
410890	1.638707876
411090	1.758062243
412690	1.785834312
413390	1.791624308
415394	1.743761778
416194	1.954397559
416594	1.743220329
417194	1.806962729
417494	1.93121326
417794	1.642484546
417994	1.969007015
418094	1.732680082
418494	1.67591989
418694	1.771743536
419094	1.87210083
419498	1.764317036
419898	1.747595549
420398	1.709638715
421398	1.731428146
422498	1.754459143
422998	1.878506422
424498	1.747147083
424702	1.82030201
426002	1.799257398
426702	1.754500151
427002	1.79156518
427602	1.828766823
428102	1.73880589
430406	1.987446547
431606	1.727982998
432506	1.686542153
433206	1.811695814
434006	1.779906154
434106	1.728541493
434206	1.786593437
434710	2.039829969
435710	1.812667608
435910	1.809142709
436310	1.556164742
437910	1.911403418
438010	1.982681155
438110	1.960642934
438610	1.808235526
440214	1.655600548
440414	1.757914782
440614	1.816720128
440714	1.852734447
441114	2.072777748
443214	2.045291662
443714	1.718623996
443814	1.832034111
443914	1.514294863
444014	1.652255416
444818	1.692261577
444918	1.808548212
445718	1.75222981
447418	1.53602922
447718	2.080311775
447918	1.9395504
448118	1.459405065
448318	1.734868288
450122	1.899871945
450722	1.930490971
451222	1.739235878
451822	1.932170272
451922	1.639718533
452122	1.695151329
452322	1.787287235
453922	1.897599578
454626	1.735780239
455026	1.695629358
455226	1.947997451
455326	1.983653069
456026	1.90790534
456726	1.732378721
456826	1.873510242
458026	1.978405237
459930	1.712970495
460130	1.874015808
460230	1.747547984
460330	1.906207561
460530	1.597753167
460830	1.736605525
461730	1.970277667
462130	1.851551771
462330	1.992390156
462530	1.8023417
462830	1.901219606
464330	1.676162839
464430	1.701529503
464734	2.049098969
465434	1.689381361
467834	1.79146862
469434	1.645846128
471538	1.716879368
472338	1.816834211
472738	1.805836439
472938	1.741368055
473038	1.800747871
473438	1.734608054
473638	2.022654772
474438	1.725810528
474842	1.961540341
475742	1.603037715
477242	1.918606997
477342	1.901929855
477842	1.898350954
478242	1.858482599
478842	1.852083445
479042	1.826470494
479342	1.664157867
479546	1.918361664
480146	1.763751864
480846	1.892232537
481246	1.795250416
482046	1.649202347
482146	1.838673353
482446	1.708238363
483646	1.686998129
483746	1.8005445
484950	1.931825399
485050	1.726805687
485350	1.820783854
485550	1.761265278
485650	1.80944705
486050	1.700101733
486750	1.628213644
487350	1.850266099
487450	1.889058232
489450	1.597151995
489554	1.68786037
489754	1.933524847
490054	1.889975905
490954	1.932126045
491754	1.811658263
492054	1.710224509
493654	1.73483777
495258	1.959234238
495858	1.881934643
496058	1.906831741
496258	1.597263098
496658	1.85520792
496758	1.811511993
497158	1.89075613
498058	2.087881565
499058	1.659942269
499862	1.843298674
499962	1.821902752
500262	1.744737864
501662	1.819130182
502362	1.830879927
502562	1.764396787
502862	2.129793167
503662	1.909291148
504162	1.833091021
504966	1.825211048
505166	1.998714566
505366	2.090174675
505466	1.820369005
505666	2.068249464
506266	1.602122784
506466	1.828510642
506666	1.543948531
506766	1.762956858
506966	1.932206154
507566	1.810632586
507666	1.945209384
509066	1.920060754
510370	1.807323575
510770	1.693376303
511070	1.641901016
511170	1.696570635
512070	1.911809325
512270	1.811748147
512870	1.674962521
513370	1.849050999
513770	1.829142809
513870	1.953398705
513970	1.832440138
514674	1.97400701
515474	1.811747551
516674	1.862468958
519474	1.873198032
521778	1.692391396
522178	1.867304802
522278	1.715578556
522378	1.701095343
522678	1.679373264
522978	1.957366109
523778	2.051374674
524582	1.908113956
524782	1.941639185
524982	1.884814262
525182	1.734627604
528082	1.771244764
528282	1.701684237
528582	2.091332436
528782	1.836942792
528882	1.806521654
529586	1.904836774
530786	1.923511267
531186	1.906179428
531286	1.84480238
532286	1.732011795
532986	1.722677946
533086	1.797741771
533986	2.024394274
535290	2.017762184
536190	1.780843258
536990	1.877549648
537090	1.831700087
537190	1.88723135
537790	1.910999656
537890	1.845199585
538090	1.830912828
539290	1.714603901
539590	1.581205845
539894	1.710241079
541294	1.75487864
541394	1.77980566
541994	1.69056201
542894	2.013825655
543194	1.691517949
543694	1.63036561
544394	1.846171856
545698	1.622076392
546298	1.783554077
546598	1.928305864
546898	1.885095835
547198	1.921468258
548198	1.670986772
548798	1.503231287
549198	1.68443048
549498	1.70699811
549602	1.758679867
549802	1.847393394
550002	1.699007511
550802	1.636668682
551202	1.851623654
551402	1.762032986
551502	1.878115654
552002	1.659488082
552402	1.674146295
553802	1.653307676
554302	1.86705935
554502	1.799412966
554706	1.774374962
554906	1.912920713
555606	1.865497828
555706	1.700899959
556406	1.751882076
556606	1.996282816
557406	1.768924475
557506	1.581592917
557606	1.901581764
558006	1.825658679
558606	1.556349158
559106	1.692717671
559506	2.132730246
559810	1.985721588
563110	1.934089184
563810	1.61380291
564210	1.884064674
564310	1.76706624
564914	1.752593398
565114	1.889396191
565614	1.804682255
566514	2.016376495
567214	1.599026442
567314	1.686389685
567914	1.707158089
568214	2.091629028
569514	1.885364294
570118	1.648544669
570218	1.673719049
571618	2.091489315
572618	1.912992954
572718	1.842656851
573018	1.857044816
573618	1.703241587
574618	1.56446743

==> data/in1k_rn18/in1k_rn18_loss_s2fp8.dat <==
Step	Value
501	6.238556862
801	5.995452404
1701	5.507657051
2101	5.217164993
2401	5.257282257
2901	4.786718369
3801	4.484479904
5505	4.615483284
5605	4.176739693
5805	4.26535511
6905	4.255313396
8005	3.813881397
8105	3.871749878
8205	3.995910406
8605	4.063346386
8905	3.840970278
9005	3.752068281
10309	3.920473337
10409	3.965351105
10509	3.976919174
12409	3.893632174
12709	3.690174818
13009	3.679006577
13109	4.06649971
14009	3.844989777
16713	3.690843821
17113	3.553050041
17213	3.620223522
18113	3.619121552
18213	3.789056301
18513	3.876702785
19013	3.595299006
19113	3.73580265
21117	3.8668468
21517	3.931565046
21617	3.758694649
21917	3.441264153
22017	3.67698884
22517	3.462967634
23117	3.695628881
23217	3.898215294
23317	3.639253855
23817	3.527107477
24117	3.373944759
24317	3.635814428
25921	3.476267338
27021	3.387447357
28721	3.500335217
29221	3.681009054
29421	3.521089554
29521	3.549271345
29721	3.55395627
30625	3.619053125
30825	3.562330723
32225	3.63049078
32525	3.611279726
32825	3.666717052
32925	3.555847883
33525	3.497297287
33925	3.672096252
34125	3.795134068
34225	3.711918831
35029	3.128106117
35329	3.636338711
35929	3.690507889
36029	3.643894196
36129	3.336128712
36229	3.601837635
36429	3.545158863
36829	3.573501348
37229	3.733221292
37329	3.761081696
37629	3.545611858
37729	3.623245955
37829	3.687270403
39029	3.764578819
39429	3.832328796
39529	3.540523291
40133	3.57236743
40333	3.46400404
41733	3.577936649
42333	3.524820328
42633	3.755090237
43033	3.604690313
43533	3.841801643
43833	3.636613846
44733	3.878534794
47937	3.254254818
48437	3.290110588
49737	3.503896952
50241	3.316631317
50341	3.576307774
50441	3.531287193
50741	3.463886976
51341	3.471763611
51441	3.18366313
52141	3.693068027
52641	3.324282408
52941	3.521228552
54041	3.594183922
54141	3.522485733
54241	3.437788248
54341	3.439749241
55245	3.562059402
56045	3.602027655
56245	3.480599403
56545	3.465322018
56645	3.674831867
56945	3.478084564
57545	3.600456238
57745	3.450854063
58145	3.593025684
59145	3.497037888
59445	3.178799152
59645	3.482422352
60045	3.412761211
60249	3.442283154
61649	3.445034027
62549	3.527489424
63149	3.541082859
63749	3.357978582
63949	3.295948029
64549	3.630798578
64749	3.33118701
64849	3.697816849
65053	3.283692598
65153	3.271924496
65553	3.400893211
65753	3.245500565
65853	3.571008921
66653	3.224814415
66953	3.447177887
67653	3.787883282
67853	3.600331306
68353	3.475404739
68753	3.347136974
69453	3.835445642
70057	3.121072531
72857	3.731265545
73157	3.316847086
73757	3.353791237
74257	3.286195278
74457	3.68172574
74657	3.483035564
74857	3.500311852
75261	3.465568781
75361	3.28195858
75761	3.208502054
76261	3.492795944
77461	3.593253136
77561	3.496970654
77861	3.499209166
78361	3.598473072
78461	3.651163578
79461	3.518833876
79961	3.277017832
80061	3.761436701
80365	3.419644117
80565	3.671190262
81065	3.445224524
81165	3.625235081
81265	3.31137228
81565	3.49971962
82565	3.388789892
83365	3.929393291
83465	3.729585171
83965	3.33812952
84465	3.279232979
85065	3.585365295
85069	3.283912182
85469	3.190047026
85969	3.84506464
86669	3.481137037
86769	3.440527439
86969	3.263453722
87169	3.347764969
88469	3.534468412
88569	3.402823925
88769	3.555370808
89669	3.558650494
91273	3.505391836
91373	3.47966814
91673	3.52306962
91873	3.485678434
92273	3.23319912
92473	3.723371983
95577	3.493553877
95877	3.635782719
96377	3.730916023
97277	3.423443317
97677	3.629429579
98777	3.374730587
98977	3.453947067
99277	3.373958826
100581	3.56193924
101281	3.476141453
101381	3.391909361
101781	3.43312335
102181	3.415599108
102381	3.525518656
102681	3.30577755
103381	3.227048397
103481	3.250524044
103581	3.374035358
103681	3.461788416
103881	3.302841663
104481	3.671057224
104581	3.575849533
105085	3.536693811
105485	3.496394157
106485	3.631260395
106685	3.615232944
106785	3.451770306
106985	3.418066978
110989	3.490028858
111189	3.409878254
112489	3.36653924
112989	3.525957584
113089	3.40052557
113289	3.417539358
113389	3.419819355
113489	3.175983429
113889	3.618752956
114289	3.226659775
114689	3.619116545
114789	3.345066547
115293	3.445757151
116193	3.52563715
117193	3.61411953
117793	3.285330296
117893	3.291869879
118793	3.546574593
119293	3.400222301
119893	3.66300559
120297	3.494963408
120997	3.187204838
121597	3.654335737
121797	3.297891617
121997	3.568835735
122397	3.476347208
122597	3.347610474
122697	3.530090809
123097	3.352689505
123197	3.487281561
123397	3.558014631
123497	3.34663558
123797	3.514659166
123897	3.35821414
124297	3.631274939
124597	3.633406639
124897	3.759724617
125201	3.648750782
125501	3.673949718
125601	3.208717346
126301	3.183448076
127801	3.270290852
128301	3.724463463
128501	3.463402748
128901	3.446164131
129001	3.505912304
129301	3.401453495
130205	3.292019367
130305	3.480824709
130605	3.287877798
130705	3.420153618
131105	3.359429836
131705	3.260584831
131905	3.706381083
132805	3.405791044
135105	3.303063393
137609	3.329960108
138609	3.619163036
138709	3.422510386
138809	3.590438604
139109	3.636087418
139309	3.690531731
139609	3.349217653
139709	3.54369092
139909	3.524811745
141913	3.36183238
143113	3.658297777
143513	3.421400309
144013	3.721063137
144313	3.545134068
145113	3.325697899
145117	3.510550499
145217	3.655806065
145817	3.325973511
146217	3.44754529
146417	3.344826937
147917	3.280746222
148317	3.707262754
148917	3.388005257
149217	3.1995821
150017	3.322060108
150121	3.218563795
150221	3.043858051
150321	3.052706718
151221	2.891064644
151421	3.00165534
151521	3.165770292
151621	3.151686907
152021	2.843664169
152521	3.004291534
153221	2.892292023
154621	2.859499931
154821	2.826297998
154921	2.65428257
155425	2.585234642
155625	2.924015045
156725	2.710156441
157125	2.880593777
157225	2.544828653
158725	2.447716236
158925	2.723087549
159025	2.831314087
159225	2.895917892
159325	2.73607111
159625	2.612516642
159825	2.549653053
160125	2.718620062
160129	2.545177698
161029	2.612920284
161229	2.770843744
161629	2.846182108
161729	2.772873878
162129	2.580829144
162529	2.62228322
162629	2.538808584
163129	2.628632545
164029	2.540882111
164529	2.415297508
165733	2.460249662
166133	2.235800743
166833	2.375797272
168833	2.477519035
170637	2.334962845
170937	2.512175322
171437	2.698092699
171737	2.328238964
172437	2.266895771
173437	2.396760941
173537	2.614948273
174137	2.493844986
174237	2.256530762
174537	2.322635651
174937	2.254521847
175037	2.365284443
175141	2.334641457
175441	2.226533413
175641	2.339860916
175841	2.480957031
176541	2.278496742
176941	2.362470388
177741	2.427081585
178041	2.507977962
178241	2.304250956
178341	2.309422493
178641	2.462569237
178841	2.352168798
178941	2.244756222
179041	2.14537549
180245	2.222889423
181245	2.169082165
181545	2.520224094
181745	2.332414627
183045	2.342133045
183145	2.387069702
183645	2.363204956
184045	2.346486807
184145	2.342848778
185149	2.326657295
185349	2.361175537
185549	2.190338135
185949	2.220947742
186449	2.345712662
186549	2.42967701
186749	2.228122234
186949	2.427710056
187249	2.382226944
188449	2.301752806
188949	2.323358774
189249	2.275608063
189749	2.333231926
190149	2.301378727
190653	2.298438072
191353	2.580348492
191853	2.340055943
192553	2.196633339
192753	2.329138279
193453	2.185466766
194353	2.184780598
194953	2.111490965
195153	2.186594248
195557	2.229792833
195657	2.241309643
197257	2.195693493
197857	2.439747334
198757	2.158972025
200161	2.176502228
200261	1.904905319
201061	2.375067234
201261	2.321719646
201561	2.265526295
201661	2.486299515
201861	2.193682432
202361	2.32463336
203761	2.340707541
204061	2.222425222
204361	2.225378275
204761	2.048120975
205161	2.335013628
205365	2.35057044
205565	2.086102962
206565	2.353613138
206965	2.181844234
207165	2.31846261
207665	2.315237522
209165	2.053903103
209565	2.182100773
210165	2.385133505
210369	2.327893496
210669	2.13190794
210969	2.23337841
211869	2.283798933
212569	2.409383059
212769	2.361009598
213369	2.422305584
213469	2.040071011
213569	2.055030346
213969	2.239490509
214169	2.290760517
214969	2.539032459
215069	2.066192389
215173	2.231089354
215273	2.249488115
215373	2.463100195
215473	2.344635725
216473	2.229759455
217173	1.979279041
217373	2.231757641
217673	2.068865776
218073	2.121553183
218473	2.3519454
218873	2.51675415
220577	2.271861315
221477	2.21579051
222577	2.238200903
222677	1.941476464
222977	2.033658266
223077	2.388928175
223377	2.244758844
223677	2.317853451
223777	2.267402411
224477	2.24384284
224877	2.033241749
225077	2.064702511
226381	2.353899956
226481	2.389261246
226881	2.215091467
227181	2.218878984
228081	1.972506881
228281	2.342656136
229381	2.335711002
230081	2.229944706
231185	2.092390299
231485	2.188316584
231685	2.388887882
235389	2.114750385
236889	2.274707317
237189	1.951438785
237289	2.086979628
238089	2.15446353
238489	2.009616375
238989	1.961310267
239589	2.008438587
239689	2.154296875
240793	2.304616213
242093	2.213489532
242193	2.232945204
242393	2.008792877
242893	2.027080536
242993	2.1774652
243193	2.160606623
244193	2.418272018
244293	2.280777454
245997	2.315545082
246097	2.146323919
246597	2.219651222
247497	2.119736433
247797	2.442009926
248797	2.250317812
248997	2.264329433
249197	2.116362095
249397	2.197034836
249797	2.044482708
249997	2.244282722
250097	2.160560369
250401	2.287869215
250501	2.189189434
250701	2.281116247
251001	1.882690191
252001	1.909831643
252701	2.1735816
253201	2.278059483
253901	2.206151485
254101	2.223549843
254301	2.416202545
254501	2.227201462
254601	2.145111084
255101	2.326579571
255705	2.031040907
256505	2.286484957
256905	2.267898321
257705	2.275046349
259505	2.023719788
260105	2.190270424
261309	2.308403492
261509	2.050707102
261709	2.053228617
262309	2.261951208
263209	2.427395105
263809	2.459298611
263909	2.192703485
264109	2.143899918
265209	2.424160957
266013	2.217089891
266213	2.076756954
266413	2.137445211
266913	2.254888535
267013	2.321286917
267413	2.401385307
267713	2.156485558
267913	2.199881315
268513	2.251343727
268713	2.1874547
268813	2.143249035
269313	2.295395374
270013	1.915574193
270717	2.024575233
272517	2.209882498
272717	1.98850596
273317	2.151727915
273617	2.329861641
273817	2.437576771
274117	1.949792147
274317	1.907802343
274417	2.130073309
274817	2.18647337
275221	2.085983992
275521	2.382294655
275921	2.051419735
276221	2.353811502
276521	2.143377781
276821	2.28494668
277221	2.170292377
277721	2.19783926
278221	2.525083065
278521	2.025367737
278921	2.137927771
279621	2.308579922
279721	2.28016901
279821	2.217176199
280221	2.186950207
280525	2.269899368
280625	2.087769508
280725	2.000044107
281025	1.970149994
281125	1.983389258
281725	2.32369113
282125	2.233579636
282225	2.14119029
282425	2.179207087
283125	2.152275324
283225	2.239638329
283725	2.015099049
283825	2.075101852
283925	2.113231182
284125	2.315510511
284625	2.26859808
285225	2.205627918
286629	2.11029911
290733	2.123535156
291133	2.145480156
291433	2.291992426
291633	2.131689072
292033	2.198262215
292433	2.4120574
292633	2.241191864
294333	2.017883301
294533	2.148478985
294633	2.420279026
295437	2.011876583
295637	1.867242932
297537	2.057997227
298337	2.065391064
299537	2.352030516
299737	2.309792995
300237	2.104031086
300241	2.001473904
300341	2.183652401
300541	1.869085312
301641	1.904259443
301941	1.834664822
302841	2.059473753
303141	1.941936731
303941	2.022911549
304141	2.152719975
304341	1.818330526
304641	1.946520329
304741	1.891605139
305545	2.085436106
305945	1.894945741
307045	1.860512733
307445	2.01811862
307645	2.006052732
309245	1.975946903
310449	1.867434263
311249	1.806010962
311449	1.935392261
312149	1.930368423
312249	1.930381179
312849	1.599907517
313649	1.851616144
314649	1.879903674
314749	1.891431689
316853	1.861695051
317053	2.037913084
317653	1.748873353
317953	2.014785767
318153	1.867815256
319253	1.946767807
320557	1.789045811
321257	1.834515929
321457	1.703054667
322157	1.744701505
322757	1.771499157
322857	1.931351542
323257	1.838606358
323357	1.919472456
323757	1.895071745
323857	1.748503923
324257	1.821238041
324757	1.728956223
324957	1.952676892
325561	1.877864599
325661	1.803786278
325761	1.754097342
326561	1.919907331
326861	1.82402122
327261	1.720623136
327461	1.807579279
327961	2.127745628
329361	1.748336315
330161	1.911178589
330465	1.735788703
331165	1.77352035
331365	1.786035538
331665	1.831251144
331765	1.589225054
331865	1.882280231
332465	1.845021725
332565	1.897978067
333565	1.736263275
334265	2.128787279
334765	1.743176103
334865	1.8213557
335269	1.880968332
335969	1.733643055
336369	1.810492754
336769	1.820851088
336869	1.967643738
338469	1.74569118
338669	1.675564408
339469	1.822335005
339769	1.732031345
340673	1.865778685
340773	1.94595623
341373	1.827814937
341773	1.761710763
342673	1.780889988
342773	1.768576622
343273	2.063345671
343673	1.879778743
343773	1.876467824
343873	2.170986414
344473	1.807851553
345073	2.078659058
345477	1.815159202
345677	1.819261789
347177	1.65715003
348777	1.629395247
348877	1.869398713
348977	1.98186779
349577	1.771010756
349877	1.973836184
349977	1.987093449
350281	1.69687438
350381	1.8098948
350981	2.032987595
352381	1.845177054
352881	1.703103781
353081	1.721524477
353881	1.730764508
354081	1.873871803
354381	1.871656418
355081	1.951013327
355181	1.799238205
355985	1.663339615
356685	1.924980044
357585	2.004024029
359385	1.887013435
359585	1.709518075
359985	1.861185908
360489	1.900390744
361289	1.91990304
361989	1.70975852
362889	1.83413887
363289	1.711923838
364089	1.922818542
365393	1.738723636
366893	1.915091276
367293	1.697318077
367393	1.72622478
367793	1.628717184
368093	1.955312014
368193	1.729619622
368393	1.792261362
368593	1.847106099
369493	1.809235096
369793	1.583428383
369893	1.701394677
370697	1.717591763
370997	1.809756756
371397	1.735860586
372097	1.79890132
372197	1.997833729
372297	1.65431273
372697	1.807715654
372797	1.84889853
373197	1.37359345
373297	1.825269222
373497	2.059245825
374497	1.76845324
375297	1.831075907
376101	1.530056477
376301	1.890619993
377001	1.842277288
377501	1.846654177
377601	1.728551984
378301	1.891205549
379001	1.915612221
379101	1.941156864
379201	1.89653039
379301	1.828692317
379501	1.953777671
380201	1.782149792
380905	1.878049374
381605	1.855619907
382105	1.628267527
382505	1.784703732
382605	1.802728891
383305	1.754668474
383705	1.718704224
386309	1.579735041
387509	1.876215219
387909	1.848842859
388309	1.827993512
388409	1.796651244
389109	1.867319703
389609	1.792684078
390513	1.971230745
391813	1.984367132
392413	1.832249403
392713	1.794332862
394513	1.824119449
394813	1.773447633
395113	1.915752411
395917	1.792767882
396517	1.702898979
397317	1.714507222
397917	1.888458014
398317	1.836502075
398417	1.807819843
398517	1.738583922
399017	1.891509056
399917	1.844460368
400321	1.803055286
400921	1.667834997
401221	1.704495668
401921	1.851417542
402521	1.886733413
402621	1.758897305
403021	1.911239028
403321	1.855762243
404521	1.853818178
404621	1.930295706
404821	1.79926157
405425	1.661400914
405925	1.826394677
406325	1.794997215
406625	1.854370117
406825	1.815434694
406925	1.630847931
408425	1.97649157
408825	1.895354748
408925	1.833950162
410325	1.659351707
410529	1.637270451
410729	1.704019547
410829	1.620375395
411029	1.845529079
412629	1.411357641
413329	1.68811965
415333	1.785901427
416133	1.648583889
416533	1.644368529
416733	1.736204147
417133	1.736633539
417433	1.86734724
417733	1.795050144
417933	1.699705124
418033	1.673346519
418233	1.693100929
418433	1.769710779
418633	1.803462029
419033	1.694513798
419433	1.719274402
419533	1.716300726
419933	1.767360568
420133	1.756090283
420337	1.645885348
421337	1.721706033
422437	1.841789842
422937	1.691638947
424437	1.730362654
424737	1.703772306
425941	1.62266767
426613	1.870909572
426913	1.64490068
427413	1.667387724
427513	1.667378187
428013	1.82517004
430413	1.72482729
431517	1.681692481
432417	1.907819152
433117	1.750835776
433917	1.601393342
434017	1.493080974
434117	1.876405478
434717	1.770552278
435717	1.975520968
435917	1.851942062
436317	1.894124985
436921	1.771434784
437821	1.824369669
437921	1.881088257
438021	1.780267119
438521	1.616620302
438921	1.819273233
440221	1.761838436
440421	1.825538039
440521	1.602689028
440621	1.796991825
440721	1.794034362
441121	1.688970327
443125	1.697439432
443625	1.606238842
443725	1.602196217
443825	1.693932652
443925	1.759209394
444825	1.854598165
444925	1.734575748
445725	1.873856544
446929	1.803111076
447329	1.730668902
447629	1.696689844
447829	1.849879026
448029	1.752446532
448229	1.554102659
448429	1.667538404
448929	1.650131941
450129	1.628829479
450729	1.765265942
451229	1.897276521
451733	1.775535464
451833	1.685813308
452033	1.822483301
452233	1.789176822
452333	1.861445069
452633	1.732252598
453833	1.876539946
454233	1.659657598
454633	1.878878236
455033	1.568762064
455233	1.787193298
455333	1.819771051
456033	1.48160398
456637	1.701348305
456737	1.634109855
457937	1.78221035
459937	1.656519294
460137	1.6871562
460237	1.659696817
460337	1.611124277
460537	1.746148109
460837	1.844475269
461641	1.78205514
462041	1.906501055
462241	1.737731695
462441	1.635314226
462741	1.638425112
464241	1.858017445
464341	1.792747736
464741	1.728119493
465441	1.979770303
467745	1.59904027
469345	1.7782166
471449	1.77403605
472249	1.713825345
472649	1.700665236
472849	1.92420876
472949	1.724042654
473349	1.720276952
473549	1.732982397
474349	1.567555547
474849	1.552495718
475349	1.571233749
475749	1.687668562
477153	1.759466887
477253	1.781762123
477753	1.521163583
478153	1.629895091
478753	1.975776672
478953	1.735399127
479253	1.789339781
479553	1.451035738
480153	1.50560832
480853	1.588533759
481253	1.488046885
481557	1.7471416
481957	1.611792922
482057	1.738584042
482357	1.712822676
483557	1.733744144
483657	1.771760464
484957	1.614102244
485057	1.707906842
485357	1.763706207
485557	1.589104056
485657	1.5669204
485857	1.834832788
486057	1.715548515
486661	1.600943565
487261	1.7398417
487361	1.574790001
489361	1.708124042
489561	1.754322767
489761	1.733457565
490061	1.663506627
490161	1.536676407
490961	1.789509416
491665	1.763819456
491965	1.726013303
493565	1.732379556
495265	1.682438731
495865	1.713806391
496065	1.902991295
496265	1.833021402
496569	1.748870492
496669	1.571338773
497069	1.72607398
497969	1.744474888
498269	1.524021745
498969	1.707372189
499869	1.60415411
499969	1.906019926
500269	1.820524216
501169	1.605175138
501573	1.675251484
502273	1.778463125
502473	1.592807293
502773	1.779661775
503573	1.914490223
504073	1.707174063
504973	1.791730881
505173	1.570053935
505373	1.585285306
505473	1.71050334
505673	1.675949812
506273	1.692822337
506377	1.700512409
506577	1.505609989
506677	1.661730409
506877	1.680199146
507477	1.890084982
507577	1.719643593
508977	1.714275479
510377	1.647481203
510577	1.652506471

==> data/in1k_rn50/in1k_rn50_accuracy_fp32.dat <==
Step	Value
5004	0.185299993
10008	0.30151999
15012	0.332359999
20016	0.418179989
25020	0.397179991
30024	0.410320014
35028	0.454380006
40032	0.458840013
45036	0.476980001
50040	0.478300005
55044	0.48247999
60048	0.440640002
65052	0.469440013
70056	0.500259995
75060	0.480019987
80064	0.485819995
85068	0.476359993
90072	0.490460008
95076	0.507019997
100080	0.502139986
105084	0.49278
110088	0.527079999
115092	0.502040029
120096	0.510219991
125100	0.520399988
130104	0.542559981
135108	0.485199988
140112	0.54588002
145116	0.537240028
150120	0.478020012
155124	0.686280012
160128	0.695219994
165132	0.702960014
170136	0.700119972
175140	0.70727998
180144	0.710200012
185148	0.704760015
190152	0.706200004
195156	0.705039978
200160	0.706499994
205164	0.707000017
210168	0.697640002
215172	0.695439994
220176	0.702160001
225180	0.694339991
230184	0.682699978
235188	0.699519992
240192	0.691999972
245196	0.693239987
250200	0.703559995
255204	0.691579998
260208	0.691879988
265212	0.696959972
270216	0.691120028
275220	0.68374002
280224	0.697740018
285228	0.688260019
290232	0.697719991
295236	0.688560009
300240	0.682240009
305244	0.744979978
310248	0.74901998
315252	0.749819994
320256	0.750060022
325260	0.751900017
330264	0.753000021
335268	0.754540026
340272	0.755680025
345276	0.756139994
350280	0.757560015
355284	0.75632
360288	0.755900025
365292	0.756560028
370296	0.757139981
375300	0.753520012
380304	0.755540013
385308	0.756259978
390312	0.756760001
395316	0.75602001
400320	0.754480004
405324	0.760119975
410328	0.760860026
415332	0.760940015
420336	0.761200011
425340	0.761099994
430344	0.761080027
435348	0.761160016
440352	0.761479974
445356	0.761420012
450360	0.761560023
455364	0.761619985
460368	0.76165998
465372	0.762139976
470376	0.761720002
475380	0.761979997
480384	0.761820018
485388	0.762019992
490392	0.762059987
495396	0.762199998
500400	0.761940002

==> data/in1k_rn50/in1k_rn50_accuracy_fp8ls.dat <==
Step	Value
5004	0.140640005
10008	0.25812
15012	0.301640004
20016	0.375739992
25020	0.389580011
30024	0.35958001
35028	0.428660005
40032	0.416880012
45036	0.411960006
50040	0.39824
55044	0.397379994
60048	0.363460004
65052	0.444620013
70056	0.450500011
75060	0.431059986
80064	0.46698001
85068	0.434599996
90072	0.382580012
95076	0.45096001
100080	0.425940007
105084	0.409839988
110088	0.379539996
115092	0.325839996
120096	0.431059986
125100	0.35611999
130104	0.414039999
135108	0.392419994
140112	0.409240007
145116	0.415679991
150120	0.410640001
155124	0.682099998
160128	0.689040005
165132	0.695219994
170136	0.696640015
175140	0.701820016
180144	0.70164001
185148	0.697399974
190152	0.69411999
195156	0.693379998
200160	0.699240029
205164	0.695540011
210168	0.687099993
215172	0.689939976
220176	0.684440017
225180	0.690620005
230184	0.685339987
235188	0.688600004
240192	0.683220029
245196	0.683319986
250200	0.683759987
255204	0.684819996
260208	0.678900003
265212	0.686100006
270216	0.690599978
275220	0.682139993
280224	0.680079997
285228	0.668879986
290232	0.686360002
295236	0.667980015
300240	0.68276
305244	0.738259971
310248	0.740559995
315252	0.741659999
320256	0.74308002
325260	0.743799984
330264	0.745400012
335268	0.746140003
340272	0.744819999
345276	0.745400012
350280	0.74782002
355284	0.746280015
360288	0.744939983
365292	0.748239994
370296	0.748579979
375300	0.747560024
380304	0.747020006
385308	0.748059988
390312	0.746379972
395316	0.747539997
400320	0.747439981
405324	0.752680004
410328	0.752359986
415332	0.75308001
420336	0.753260016
425340	0.752979994
430344	0.753260016
435348	0.752399981
440352	0.754079998
445356	0.753300011
450360	0.75345999
455364	0.755219996
460368	0.754299998
465372	0.753600001
470376	0.753040016
475380	0.753480017
480384	0.753579974
485388	0.753719985
490392	0.754239976
495396	0.754559994
500400	0.753600001

==> data/in1k_rn50/in1k_rn50_accuracy_s2fp8.dat <==
Step	Value
5004	0.15388
10008	0.306380004
15012	0.314819992
20016	0.380100012
25020	0.426400006
30024	0.45449999
35028	0.47209999
40032	0.444260001
45036	0.451840013
50040	0.453799993
55044	0.477560014
60048	0.474000007
65052	0.490559995
70056	0.48210001
75060	0.494980007
80064	0.484259993
85068	0.462500006
90072	0.46728
95076	0.492819995
100080	0.482639998
105084	0.51007998
110088	0.508620024
115092	0.506680012
120096	0.480679989
125100	0.457459986
130104	0.479979992
135108	0.457899988
140112	0.50195998
145116	0.518459976
150120	0.519739985
155124	0.68404001
160128	0.690680027
165132	0.69727999
170136	0.698019981
175140	0.707000017
180144	0.700079978
185148	0.706099987
190152	0.697820008
195156	0.696619987
200160	0.701539993
205164	0.697539985
210168	0.693340003
215172	0.69749999
220176	0.698700011
225180	0.681940019
230184	0.688859999
235188	0.69066
240192	0.681100011
245196	0.693239987
250200	0.694159985
255204	0.697179973
260208	0.688839972
265212	0.66644001
270216	0.692640007
275220	0.681819975
280224	0.68592
285228	0.684199989
290232	0.679840028
295236	0.699299991
300240	0.678579986
305244	0.742420018
310248	0.744939983
315252	0.74684
320256	0.747959971
325260	0.748000026
330264	0.75029999
335268	0.749140024
340272	0.751800001
345276	0.751119971
350280	0.75150001
355284	0.752080023
360288	0.75195998
365292	0.751800001
370296	0.751359999
375300	0.754239976
380304	0.751160026
385308	0.753279984
390312	0.755439997
395316	0.751839995
400320	0.752640009
405324	0.758040011
410328	0.757839978
415332	0.75819999
420336	0.758220017
425340	0.759259999
430344	0.75849998
435348	0.759599984
440352	0.758740008
445356	0.757600009
450360	0.758899987

==> data/in1k_rn50/in1k_rn50_l2loss_fp32.dat <==
Step	Value
501	1.30550158
801	1.24352026
1701	1.094807267
2101	1.043675303
2401	1.008932829
2901	0.959919512
3801	0.891257882
5505	0.809848785
5605	0.806611717
5805	0.800516069
6905	0.773938954
8005	0.758155823
8105	0.756919205
8205	0.755853474
8605	0.752566099
8905	0.750270009
9005	0.74974376
10309	0.74702096
10409	0.747073412
10509	0.746931672
12409	0.754740894
12709	0.756381989
13009	0.758138001
13109	0.758697331
14009	0.76483202
16713	0.790203512
17113	0.794130623
17213	0.795262158
18113	0.804596722
18213	0.805331051
18513	0.808299184
19013	0.81362623
19113	0.814501524
21117	0.836357296
21517	0.840685904
21617	0.841621339
21917	0.84478116
22017	0.845845699
22517	0.851030231
23117	0.856965005
23217	0.858066857
23317	0.859249115
23817	0.863927603
24117	0.867139995
24317	0.869157016
25921	0.884853125
27021	0.896187305
28721	0.911444902
29221	0.914767742
29421	0.916414261
29521	0.917114139
29721	0.9182446
30625	0.92528981
30825	0.926558554
32225	0.937352717
32525	0.939328611
32825	0.941407979
32925	0.941869617
33425	0.945064068
33525	0.945731044
33925	0.948759377
34125	0.950154662
34225	0.950716376
35029	0.955154061
35329	0.956688285
35929	0.960750878
36029	0.961578488
36129	0.96232456
36229	0.962851167
36429	0.964417756
36829	0.966715574
37229	0.968903959
37329	0.969428658
37629	0.970788717
37729	0.971219122
37829	0.971809268
39029	0.976907372
39429	0.978383958
39529	0.978738844
40133	0.981254637
40333	0.982263088
41733	0.9900859
42333	0.992384732
42633	0.993348539
43033	0.994865417
43533	0.996760726
43833	0.998416483
44733	1.000202417
47937	1.012318492
48437	1.013691425
49737	1.0158813
50241	1.017471313
50341	1.018024921
50441	1.018563271
50741	1.019492388
51341	1.022048354
51441	1.022413611
52141	1.024279952
52641	1.026168108
52941	1.026989579
54041	1.029828548
54141	1.030142188
54241	1.030598879
54341	1.030834913
55245	1.031311274
56045	1.033169746
56245	1.033443928
56545	1.033778191
56645	1.034227371
56945	1.035364509
57545	1.037372589
57745	1.03802073
58145	1.038329124
59145	1.039778471
59445	1.039967775
59645	1.040254593
60045	1.040881991
60249	1.04122436
61649	1.044963479
62549	1.046944261
63149	1.047968626
63749	1.048683167
63949	1.049163818
64549	1.05033648
64749	1.050181031
64849	1.050444961
65053	1.050747275
65153	1.051088333
65353	1.051422596
65553	1.051990151
65753	1.052428126
65853	1.052526951
66653	1.054211259
66953	1.054522395
67653	1.055482626
67853	1.055364251
68353	1.05689621
68753	1.056965113
69453	1.05764389
70057	1.059172034
72857	1.064032197
73157	1.063903451
73757	1.064079762
74257	1.0645293
74457	1.063917994
74657	1.063916445
74857	1.06401515
75261	1.065324426
75361	1.065487623
75761	1.066716194
76261	1.06795013
77461	1.069766402
77561	1.069756269
77861	1.070562243
78361	1.071589589
78461	1.071884751
79461	1.072506428
79961	1.072132945
80061	1.072102547
80365	1.072489262
80565	1.073052526
81065	1.074074864
81165	1.074529409
81265	1.07456255
81565	1.074935555
82565	1.076197505
83365	1.076499343
83465	1.076600552
83965	1.077116609
84465	1.077003717
85065	1.077142715
85069	1.077117205
85469	1.078035355
85969	1.079131842
86669	1.079495668
86769	1.079418182
86969	1.079545736
87169	1.080171347
88469	1.080311656
88569	1.080114245
88769	1.080147862
89669	1.080531836
91273	1.083332539
91373	1.083403826
91673	1.083831787
91873	1.084169984
92273	1.084288597
92473	1.084209919
95577	1.08841145
95877	1.088543177
96377	1.088954568
97277	1.089185119
97677	1.089333415
98577	1.089997292
98777	1.089695334
98977	1.090075612
99277	1.089857817
100581	1.090684175
101281	1.092934132
101381	1.093089581
101781	1.093897462
102181	1.093902707
102381	1.094904661
102681	1.095733166
103381	1.096501946
103481	1.096506476
103581	1.09635222
103681	1.096600413
103881	1.09679544
104381	1.096431255
104481	1.096486211
104581	1.096712112
105085	1.096352458
105485	1.096482635
106485	1.097932696
106685	1.098500848
106785	1.098774433
106985	1.0987221
110989	1.100830793
111189	1.101201892
112489	1.102181196
112989	1.103011847
113089	1.102780461
113289	1.10297358
113389	1.103191972
113489	1.103128195
113889	1.10330832
114289	1.103684902
114689	1.103399158
114789	1.103346705
115293	1.103836775
116193	1.105269074
117193	1.105421424
117793	1.105853796
117893	1.105929017
118793	1.105044842
119293	1.105687022
119893	1.105265617
120297	1.105940938
120997	1.107262135
121597	1.107464194
121797	1.107621789
121997	1.108513713
122397	1.109714746
122597	1.109577656
122697	1.109383345
123097	1.109192491
123197	1.109289646
123397	1.109667778
123497	1.109486341
123797	1.10910821
123897	1.10924089
124297	1.108489394
124597	1.108728647
124897	1.10860312
125201	1.108545661
125501	1.109606266
125601	1.109695673
126301	1.110043764
127801	1.111628532
128301	1.112510562
128501	1.112488985
128901	1.112775207
129001	1.11266613
129301	1.112599611
130101	1.111676812
130205	1.11150527
130305	1.111711264
130605	1.111885309
130705	1.111799598
131105	1.112582207
131705	1.114151478
131905	1.114013791
132805	1.114148259
135105	1.113320827
137609	1.116558313
138609	1.117046118
138709	1.117026925
138809	1.116985559
139109	1.11726594
139309	1.117357612
139609	1.117024899
139709	1.116890192
139909	1.11680913
141613	1.117258906
141913	1.11752677
143113	1.118837833
143513	1.119194031
144013	1.119219065
144313	1.119160771
145113	1.118433356
145117	1.11845386
145217	1.118108988
145817	1.118545175
146217	1.119997382
146417	1.120227695
147917	1.121779323
148317	1.122322083
148917	1.121878862
149217	1.12156105
150017	1.121737242
150121	1.121524811
150221	1.12012434
150321	1.118233204
151221	1.101314664
151421	1.097569585
151521	1.095715404
151621	1.09387207
152021	1.086524963
152521	1.077418089
153221	1.064831614
154621	1.040263057
154821	1.036826253
154921	1.035121679
155425	1.026589394
155625	1.023251891
156725	1.005102873
157125	0.99860543
157225	0.996980548
158725	0.973285913
158925	0.97018218
159025	0.968636036
159225	0.965548873
159325	0.964010715
159625	0.959450781
159825	0.956413627
160125	0.951885641
160129	0.951824963
161029	0.938575268
161229	0.935665309
161629	0.929877222
161729	0.928434253
162129	0.922737479
162529	0.917077124
162629	0.915655136
163129	0.90869987
164029	0.896354973
164529	0.889631033
164829	0.885643721
165733	0.873845279
166133	0.868713439
166833	0.859853685
168833	0.835421562
170637	0.814501464
170937	0.811119497
171437	0.805587947
171737	0.802292287
172437	0.794711292
173437	0.784100533
173537	0.783042848
174137	0.776848435
174237	0.775820851
174537	0.772771001
174937	0.768726766
175037	0.767716944
175141	0.766679823
175441	0.763704777
175641	0.761763752
175841	0.759818614
176541	0.75311619
176941	0.749348342
177741	0.741918743
178041	0.739168704
178241	0.73735714
178341	0.736460745
178641	0.73375839
178841	0.731977642
178941	0.731087565
179041	0.730191708
180245	0.719699085
181245	0.711354256
181545	0.708911896
181745	0.707294881
183045	0.69696039
183145	0.6961869
183645	0.692361772
184045	0.68928504
184145	0.688525856
185149	0.68100965
185349	0.679573596
185549	0.678120434
185949	0.675282359
186449	0.671806157
186549	0.671115875
186749	0.669747829
186949	0.668348312
187249	0.666307271
188449	0.658305228
188949	0.655052125
189249	0.653098941
189749	0.649948716
190149	0.647440314
190653	0.644410849
191353	0.640255272
191853	0.637351215
192553	0.633397818
192753	0.632258952
193453	0.628379643
194353	0.623517454
194953	0.620352983
195153	0.619302809
195557	0.617219746
195657	0.616701961
197257	0.60885787
197857	0.606034756
198757	0.601952612
200161	0.595739722
200261	0.59531498
201061	0.591998339
201261	0.591186583
201561	0.589999199
201661	0.589597523
201861	0.588817775
202361	0.586877525
203761	0.581597567
204061	0.580496788
204361	0.579410076
204761	0.577950299
205161	0.576534569
205365	0.575820804
205565	0.575148225
206565	0.571887016
206965	0.57058537
207165	0.569946289
207665	0.568340659
209165	0.563761771
209565	0.562572062
210165	0.560814261
210369	0.560257196
210669	0.559449911
210969	0.558651328
211869	0.556278646
212569	0.554464936
212769	0.553946137
213369	0.55241406
213469	0.552165806
213569	0.551939547
213969	0.550975561
214169	0.550487399
214969	0.548619449
215069	0.548379779
215173	0.548136294
215273	0.547904968
215373	0.547700763
215473	0.54746449
216473	0.54529655
217173	0.543869376
217373	0.543462694
217673	0.542862535
218073	0.542026937
218473	0.541255236
218873	0.540496528
220577	0.537261486
221477	0.53571099
222577	0.533925176
222677	0.533743322
222977	0.533278823
223077	0.533135235
223377	0.532666266
223677	0.532236934
223777	0.532073319
224477	0.530990779
224877	0.530393958
225077	0.530098915
225481	0.529517174
226381	0.528369963
226481	0.528255582
226881	0.527733147
227181	0.527353883
228081	0.526246071
228281	0.526025891
229381	0.524788201
230081	0.523996413
231185	0.522855759
231485	0.522591829
231685	0.522403419
235389	0.519040108
236889	0.517960846
237189	0.517741263
237289	0.517668605
238089	0.51716435
238489	0.516889274
238989	0.516587436
239589	0.516195178
239689	0.516123235
240793	0.515473425
242093	0.514864326
242193	0.514819205
242393	0.514719248
242893	0.514519334
242993	0.514469504
243193	0.514380753
244193	0.513976336
244293	0.513934731
245997	0.513313651
246097	0.51328361
246597	0.513159752
247497	0.512903988
247797	0.512838602
248797	0.512539864
248997	0.512489021
249197	0.512412667
249397	0.512345195
249797	0.512228787
249997	0.512150764
250097	0.512114167
250401	0.512023747
250501	0.512013555
250701	0.511984348
251001	0.511936903
251301	0.511912107
252001	0.511824429
252701	0.511690497
253201	0.51162833
253901	0.511488318
254101	0.511446476
254301	0.511424184
254501	0.511387825
254601	0.511381924
255101	0.511282384
255705	0.511182249
256505	0.511119783
256905	0.511061132
257705	0.511043906
259505	0.510958552
259705	0.510938942
260105	0.51088661
260509	0.510858655
261309	0.510896444
261509	0.510921657
261709	0.510926783
262309	0.510950208
263209	0.510943472
263809	0.51096338
263909	0.510958493
264109	0.5109483
264909	0.510923564
265209	0.510941088
266013	0.511008263
266213	0.511042833
266413	0.511072516
266913	0.511134148
267013	0.511146665
267413	0.511204183
267713	0.511240184
267913	0.511254549
268513	0.511324346
268713	0.511310101
268813	0.511321962
269313	0.511355281
270013	0.511331141
270717	0.511357486
272517	0.511677146
272717	0.511746347
273317	0.511815548
273617	0.511859536
273817	0.511890829
274117	0.511931539
274317	0.511968553
274417	0.511978865
274817	0.512010217
275221	0.512033463
275521	0.512053967
275621	0.512060106
275921	0.512110829
276221	0.512197137
276521	0.51220721
276821	0.512276232
277221	0.512377024
277721	0.512493849
278221	0.512553573
278521	0.512601495
278921	0.512668073
279621	0.512774885
279721	0.51279968
279821	0.512822032
280221	0.512893558
280525	0.512965798
280625	0.51299423
280725	0.513012111
281025	0.513069034
281125	0.513090312
281725	0.513226867
282125	0.513298213
282225	0.513322771
282425	0.513343811
283125	0.513531566
283225	0.513543546
283725	0.513589859
283825	0.513608754
283925	0.513637602
284125	0.513680398
284625	0.513747692
285225	0.513878703
286629	0.514151037
289329	0.514856339
290733	0.515191078
291133	0.515308738
291433	0.515397906
291633	0.515482128
291933	0.515582025
292033	0.51560241
292433	0.515714467
292633	0.515772223
294333	0.516166389
294533	0.516221762
294633	0.516235352
295437	0.516394973
295637	0.51643163
297537	0.517090976
298337	0.517333865
299537	0.517709672
299737	0.517759383
300237	0.517889202
300241	0.517890215
300341	0.517845392
300541	0.517689288
301641	0.51682198
301941	0.516584277
302841	0.515875816
303141	0.51564157
303941	0.515009284
304141	0.514852703
304341	0.514694452
304641	0.514457047
304741	0.514377892
305545	0.51374495
305945	0.513432145
307045	0.51257509
307445	0.512262166
307645	0.512105286
309245	0.510854125
310449	0.509913981
311249	0.509296477
311449	0.509142637
312149	0.508601785
312249	0.508525014
312849	0.508060753
313649	0.507442296
314649	0.506669223
314749	0.506591797
316853	0.504989147
317053	0.504835546
317653	0.504376113
317953	0.504148602
318153	0.503995955
319253	0.503157794
320557	0.502169371
321257	0.501645625
321457	0.501495659
322157	0.500967622
322757	0.500516832
322857	0.500441372
323257	0.500139594
323357	0.500065207
323757	0.499768257
323857	0.499693066
324257	0.499393821
324757	0.499018967
324957	0.498869807
325561	0.498418152
325661	0.498343438
325761	0.498269409
326561	0.497676939
326861	0.497453898
327261	0.497158378
327461	0.4970119
327961	0.496640414
329361	0.495603502
330161	0.495010346
330465	0.494789988
331165	0.494277418
331365	0.494132161
331665	0.493910968
331765	0.49383828
331865	0.493765324
332465	0.493324995
332565	0.493251979
333565	0.492521584
334265	0.492007762
334765	0.491641968
334865	0.49156931
335269	0.491274804
335969	0.490767658
336369	0.490479082
336469	0.490407765
336769	0.490192086
336869	0.490119904
338469	0.488964915
338669	0.488820702
339469	0.488245606
339769	0.488029808
340673	0.487379491
340773	0.487309068
340873	0.487238854
341373	0.48688221
341773	0.48659873
342673	0.485960722
342773	0.485889256
343273	0.485535055
343673	0.485249788
343773	0.485179096
343873	0.485107988
344473	0.484682202
345073	0.484256178
345477	0.483973861
345677	0.483831733
347177	0.48278144
347977	0.482220978
348777	0.481660277
348877	0.481590211
348977	0.481519818
349577	0.481099933
349877	0.480889887
349977	0.480819762
350281	0.480606824
350381	0.48053816
350981	0.480122149
352381	0.479151458
352881	0.478809804
353081	0.478670299
353881	0.478119433
354081	0.477981478
354381	0.477774203
355081	0.47729072
355181	0.477220982
355685	0.476878405
355985	0.476673126
356685	0.476196855
357585	0.47558251
359385	0.474355847
359585	0.474220544
359985	0.473949313
360489	0.47360757
361289	0.47306931
361989	0.472598374
362889	0.471991092
363289	0.471721679
364089	0.471183389
365393	0.470310241
366893	0.469315022
367293	0.469050288
367393	0.468984962
367793	0.468718648
368093	0.468518645
368193	0.468453109
368393	0.468318641
368593	0.468184352
369493	0.467590809
369793	0.467392385
369893	0.467326701
370697	0.466797203
370997	0.466601342
371397	0.466341287
372097	0.465883791
372197	0.465818346
372297	0.46575287
372697	0.465490222
372797	0.465425134
373197	0.465164334
373297	0.465099692
373497	0.464967966
374497	0.464313477
375297	0.463793337
376101	0.463273615
376301	0.463145584
377001	0.46269387
377501	0.462370396
377601	0.462307066
378301	0.461855948
379001	0.461407304
379101	0.461343825
379201	0.461280257
379301	0.461216599
379501	0.461088121
380201	0.460638016
380905	0.460191101
381605	0.459746271
382105	0.45942983
382505	0.459173709
382605	0.459109962
383305	0.458663017
383705	0.458410919
383905	0.458284259
386309	0.456769824
387509	0.456020445
387909	0.455768734
388309	0.455518544
388409	0.45545575
389109	0.4550156
389609	0.45470351
390513	0.454139918
391813	0.453337878
392413	0.45297119
392713	0.452786356
394513	0.451680541
394813	0.451495498
395113	0.451310009
395917	0.450821966
396517	0.450457811
397317	0.449970156
397917	0.449606985
398317	0.449366897
398417	0.449305952
398517	0.449245483
399017	0.448938817
399917	0.448392719
400321	0.448146433
400921	0.448080152
401221	0.448058426
401921	0.448008299
402521	0.447965503
402621	0.447958291
403021	0.447929472
403321	0.447908103
404521	0.447821707
404621	0.447814494
404821	0.4478001
405425	0.447756737
405925	0.447720796
406325	0.447692126
406625	0.447670847
406825	0.447656572
406925	0.44764939
408425	0.447541744
408825	0.447513163
408925	0.44750604
410325	0.447405666
410529	0.447391063
410729	0.447376639
410829	0.447369516
411029	0.447355211
412629	0.447240621
413329	0.447190613
415333	0.447047263
416133	0.446990311
416533	0.446961999
416733	0.446947634
417133	0.446919143
417433	0.446897745
417733	0.446876258
417933	0.446861893
418033	0.446854621
418233	0.446840137
418433	0.446825951
418633	0.446811616
419033	0.446783185
419433	0.446754336
419533	0.446747214
419933	0.446718752
420133	0.446704328
420337	0.446689725
421337	0.44661814
422437	0.44653964
422937	0.446503937
424437	0.44639647
424737	0.446374983
425941	0.446289003
426641	0.446238846
426941	0.446217567
427441	0.446181834
427541	0.446174592
428041	0.446139038
430345	0.445974112
431545	0.445888311
432445	0.445824206
433145	0.445773721
433945	0.445716739
434045	0.445709616
434145	0.445702344
434745	0.445659369
435649	0.445595503
435849	0.445581198
436249	0.445552438
436949	0.44550243
437849	0.445438564
437949	0.445431441
438049	0.445424408
438549	0.445388615
438949	0.445360243
440249	0.445267469
440353	0.445260048
440453	0.445253074
440553	0.445245802
440653	0.445238709
441053	0.445210189
443153	0.445061356
443653	0.445025533
443753	0.44501844
443853	0.445011228
443953	0.445004135
444853	0.444939971
444953	0.444932908
445657	0.444882989
446957	0.444790334
447357	0.444761902
447657	0.444740564
447857	0.444726348
448057	0.444712281
448257	0.444698125
448457	0.44468379
448957	0.444648147
450157	0.444562584
450661	0.444542557
451161	0.444538951
451761	0.44453457
451861	0.444533885
452061	0.444532424
452261	0.444530994
452361	0.444530249
452661	0.444528103
453861	0.44451943
454261	0.444516599
454661	0.444513649
455061	0.444510728
455261	0.444509357
455361	0.444508582
455965	0.444504291
456665	0.444499254
456765	0.444498509
457965	0.444489837
459465	0.444478989
459965	0.444475383
460165	0.444473952
460265	0.444473237
460365	0.444472551
460469	0.444471776
460769	0.444469631
461669	0.444463074
462069	0.444460183
462269	0.444458783
462469	0.444457322
462769	0.444455177
464269	0.444444388
464369	0.444443643
464769	0.444440752
465373	0.444436401
467773	0.444419116
469373	0.444407612
471477	0.444392473
472277	0.444386661
472677	0.44438377
472877	0.44438237
472977	0.444381624
473377	0.444378763
473577	0.444377333
474377	0.444371581
474877	0.444367915
475377	0.444364309
475681	0.444362104
477181	0.444351315
477281	0.44435066
477781	0.444346964
478181	0.444344074
478781	0.444339782
478981	0.444338322
479281	0.444336116
479581	0.444333971
480181	0.44432959
480785	0.444325268
481185	0.444322348
481585	0.444319516
481985	0.444316596
482085	0.44431591
482385	0.444313765
483585	0.444305122
483685	0.444304436
484985	0.444294959
485085	0.444294214
485385	0.444292128
485489	0.444291294
485589	0.444290578
485789	0.444289148
485989	0.444287688
486689	0.444282651
487289	0.444278359
487389	0.444277585
489389	0.44426322
489589	0.4442617
489789	0.444260329
490089	0.444258153
490189	0.444257408
490893	0.444252372
491693	0.44424656
491993	0.444244415
493593	0.444232911
495293	0.444220603
495797	0.444216967
495997	0.444215566
496197	0.444214135
496597	0.444211215
496697	0.4442105
497097	0.444207609
497997	0.444201052
498297	0.444198906
498997	0.44419384
499897	0.444187284
499997	0.444186598
500297	0.444184452
500397	0.444183737

==> data/in1k_rn50/in1k_rn50_l2loss_fp8ls.dat <==
Step	Value
501	0.273629636
801	0.276025146
1701	0.294261187
2101	0.307788372
2401	0.319211721
2901	0.339537114
3801	0.378522485
5505	0.450291097
5605	0.45434007
5805	0.462436616
6905	0.504723907
8005	0.54305917
8105	0.546314478
8205	0.549675107
8605	0.562786877
8905	0.571685612
9005	0.574909806
10309	0.613516033
10409	0.616312504
10509	0.619093657
12409	0.6672616
12709	0.6739254
13009	0.680565238
13109	0.682511449
14009	0.700737715
16713	0.746406615
17113	0.752604187
17213	0.754142761
18213	0.766785622
18513	0.770260215
19013	0.776358664
19113	0.777496278
21117	0.797936797
21517	0.801302314
21617	0.802299321
21917	0.804227054
22017	0.804932415
22517	0.808813155
23117	0.813014209
23217	0.813835204
23317	0.814608335
23817	0.817950547
24317	0.821081817
25921	0.831730664
27021	0.836821258
28721	0.843688667
29221	0.84482342
29521	0.84642303
29721	0.846722126
30625	0.850558937
30825	0.851227701
32225	0.855560839
32525	0.85669595
33525	0.85899502
33925	0.860108852
34225	0.860367
35029	0.862013042
35329	0.862857819
35929	0.865492046
36029	0.866115808
36129	0.866300344
36229	0.866359651
36429	0.866650283
36829	0.867734969
37329	0.869251907
37729	0.869692385
37829	0.870125353
39029	0.871354878
39529	0.87174648
40133	0.872061491
40333	0.872675002
41733	0.877250969
42333	0.877750158
42633	0.878322124
43033	0.878332913
43533	0.878651023
43833	0.87974304
44733	0.8796103
48437	0.884079456
49737	0.883965194
50241	0.883959651
50341	0.884331703
50441	0.884228706
50741	0.884608567
51341	0.885815501
51441	0.886005163
52141	0.886269689
52641	0.886541069
52941	0.886433363
54041	0.887398243
54141	0.887586594
54241	0.887383461
54341	0.887588859
55245	0.887726367
56045	0.889572859
56245	0.89025718
56545	0.890634179
56645	0.890751719
56945	0.890508592
57545	0.89152056
57745	0.891260505
58145	0.89127773
59145	0.891014636
59445	0.891107976
60045	0.891365826
60249	0.891862094
61649	0.895321488
62549	0.895556211
63149	0.896412253
63749	0.896216393
63949	0.895975053
64549	0.895715594
64749	0.895691097
64849	0.895592749
65053	0.895515203
65153	0.895565629
65553	0.896466374
65853	0.896867871
66653	0.898574471
67653	0.899499476
67853	0.89956063
68353	0.899582207
68753	0.899092138
69453	0.899882197
70057	0.899464011
72857	0.903159738
73157	0.902415574
73757	0.902219892
74222	0.902756393
74422	0.90247339
74622	0.902376056
74822	0.902778268
75422	0.902625382
75822	0.903283358
77522	0.904569507
77622	0.904162765
77922	0.904665112
78422	0.905290723
78522	0.905418932
79426	0.904954672
79926	0.905241072
80026	0.905065238
80426	0.905420661
80626	0.905255258
81126	0.905374706
81326	0.905081451
81626	0.905705929
82626	0.905869305
83426	0.905513048
83526	0.90540272
84026	0.905790806
84430	0.905766785
85030	0.907126427
85130	0.906898916
85530	0.907651544
86030	0.908748031
86730	0.908228517
86830	0.908247828
87030	0.908639014
87230	0.908465087
88530	0.907421172
88630	0.907519042
88830	0.90749824
89634	0.907746375
91334	0.909140587
91434	0.909209847
91734	0.909457982
92334	0.910122216
92534	0.909572661
95638	0.909866214
95938	0.910036087
97338	0.910898924
97738	0.910960615
98838	0.910889804
99038	0.910937667
99242	0.910485923
100642	0.913403392
101442	0.913034379
101842	0.912825763
102242	0.912768245
102442	0.912584543
102742	0.912839234
103642	0.913459539
103742	0.913305819
103942	0.913217366
104446	0.912270665
104546	0.911999583
105146	0.912999213
105546	0.913043022
106546	0.913386405
106846	0.91372633
107046	0.913891494
111050	0.915056825
111250	0.915229559
112550	0.915263236
113050	0.914193332
113150	0.914154053
113350	0.914257586
113550	0.913764596
113950	0.913171053
114254	0.913327813
114654	0.914274216
114754	0.914471447
115354	0.915541768
116254	0.916071057
117254	0.916949093
117954	0.916220665
118854	0.914679646
119258	0.91385752
119858	0.914993346
120358	0.916023016
121058	0.916439056
121658	0.91722703
121858	0.917490423
122058	0.917476177
122458	0.917048037
122658	0.916857183
122758	0.916737676
123258	0.91671133
123558	0.916169107
123858	0.91595602
123958	0.916043937
124262	0.915783584
124562	0.916558564
124862	0.917253077
125262	0.917897046
125562	0.91870749
126362	0.918851912
127862	0.918577731
128362	0.918563664
128562	0.918411136
128962	0.918179274
129062	0.918122411
130266	0.919152796
130666	0.918826759
130766	0.918917179
131766	0.918681443
131966	0.918506801
132866	0.917523205
135070	0.918245852
137670	0.919555068
138670	0.919176519
138770	0.919357955
138870	0.918945372
139170	0.918961227
139274	0.918746293
139574	0.91901803
139674	0.919258058
139874	0.919339716
141974	0.92006588
143174	0.919241369
143574	0.918371439
144278	0.918613672
145078	0.919889033
145178	0.920356333
145278	0.920584738
145878	0.92108202
146278	0.92133379
146478	0.92160517
148378	0.920239151
149278	0.920320213
150182	0.920540392
150382	0.917422056
151282	0.903650582
151482	0.900660694
151582	0.899148047
151682	0.897682965
152082	0.89174372
154586	0.855980277
154786	0.853233695
154886	0.85184586
155486	0.843660533
155686	0.840934634
156786	0.826327026
157186	0.821083307
157286	0.819782615
158786	0.800648093
158986	0.798160791
159086	0.796928227
159286	0.794460654
159290	0.794410348
159590	0.79079175
159790	0.788342416
160090	0.784715295
160190	0.783531845
161090	0.772879422
161290	0.770522952
161690	0.765905917
161790	0.764741898
162190	0.760169029
162590	0.755649865
162690	0.754532397
163190	0.748923898
164494	0.734669387
165794	0.721120954
166894	0.710021496
168894	0.690586388
170698	0.674059629
170998	0.671429157
171798	0.66430819
172498	0.65836823
173498	0.64996326
174198	0.644262254
174502	0.641836405
174902	0.638731599
175002	0.637932479
175202	0.636335552
175502	0.634027243
175702	0.632428348
175902	0.630921245
176602	0.625648975
177002	0.622744262
177802	0.616963267
178102	0.614788353
178302	0.613377631
178402	0.612680912
178702	0.610569477
179102	0.607845664
180306	0.599849284
181306	0.593365669
181606	0.591429591
181806	0.590158701
183106	0.582008064
183206	0.581421494
183706	0.578408062
184206	0.575273931
185210	0.569616079
185610	0.567275763
186510	0.562372088
186610	0.561774611
186810	0.560688376
187010	0.559582472
187310	0.557935655
188510	0.551811516
189010	0.549255431
189714	0.545845151
190114	0.543974221
190714	0.541187584
191414	0.537961125
191914	0.535654008
192614	0.532395363
192814	0.531551123
193514	0.528491259
194318	0.525103927
194918	0.522756636
195118	0.521968842
195618	0.519969344
195718	0.519566596
197318	0.5133425
197918	0.511196375
198818	0.507804453
200322	0.502744615
201322	0.49963221
201622	0.498713166
202422	0.496231735
203822	0.492033243
204122	0.491122931
204326	0.490521669
204726	0.489466965
205126	0.488474876
205426	0.487769485
205626	0.487293154
207026	0.483698338
207226	0.483228296
209226	0.478303313
209530	0.477623373
210130	0.476288527
210730	0.47497195
211030	0.474393785
211930	0.472422451
212630	0.470873415
212830	0.470548809
213530	0.469290406
213630	0.469112426
214030	0.468344867
214230	0.467994362
214934	0.466688573
215034	0.466534376
215234	0.466150761
215434	0.465776592
215534	0.465609372
216534	0.46395579
217434	0.462541103
217734	0.462019384
218134	0.461414844
218534	0.460758984
218934	0.460238993
220638	0.457764357
221538	0.456727535
222638	0.45525369
222738	0.455106914
223038	0.454711616
223138	0.454595208
223438	0.454201162
223738	0.453918308
223838	0.453809232
224842	0.452582747
225042	0.452384263
226442	0.450902224
226542	0.450784475
226942	0.450330704
227242	0.450019419
228142	0.449112982
229346	0.447985232
230046	0.447427541
231246	0.446559399
231546	0.44628489
231746	0.446090668
235450	0.443320304
237250	0.442364454
237350	0.442324609
238550	0.441713989
239050	0.441374749
239554	0.441077232
239654	0.44104895
240854	0.440571725
242154	0.439883381
242254	0.439824879
242454	0.439750344
242954	0.439573467
243054	0.439551353
243254	0.439480662
244254	0.438931823
246058	0.438432127
246158	0.43841064
246658	0.438260198
247558	0.437734604
247858	0.437617719
248858	0.43726936
249058	0.437166065
249362	0.437099785
249762	0.43699041
250062	0.436859548
250462	0.436710835
250562	0.436682999
250762	0.436578304
251062	0.436499953
252062	0.436322302
252762	0.436071366
253262	0.435984671
254162	0.435812205
254362	0.435703605
254466	0.435628891
254566	0.435613453
255066	0.435665458
255766	0.435551614
256566	0.435343921
256966	0.435323954
257766	0.435024112
259470	0.43445003
260070	0.434461504
261370	0.434450179
261570	0.434391737
261770	0.434345305
262370	0.434173733
263270	0.434083343
263870	0.433894277
263970	0.433867037
265174	0.43370682
266074	0.433525622
266274	0.433497459
266474	0.433560103
266974	0.433523387
267074	0.43354246
267474	0.433482498
267774	0.43343538
267974	0.433434755
268574	0.433371663
268774	0.433361173
268874	0.433315516
269374	0.433293551
269978	0.433220267
270778	0.433133155
272578	0.433002681
272778	0.432965517
273378	0.433008492
273678	0.432933182
273878	0.432933092
274178	0.432869852
274378	0.43288514
274782	0.432889253
275282	0.432944864
275582	0.432973772
275982	0.432864189
276282	0.432837307
276582	0.432866335
276882	0.432914287
277282	0.432862014
277782	0.432858676
278282	0.432761937
278582	0.43266055
278982	0.432579398
279586	0.432586819
279786	0.432615131
280186	0.43249476
280686	0.432479322
280786	0.432494223
281086	0.432530761
281186	0.432504445
281786	0.432555169
282286	0.432599396
282486	0.432610154
283186	0.432570785
283786	0.432484508
283886	0.432496369
283986	0.43247357
284186	0.43241176
284590	0.432439148
285190	0.432575524
286690	0.43272084
290794	0.432657808
291194	0.432759643
291494	0.432803303
291694	0.432822794
292094	0.432890266
292494	0.43290022
292694	0.43293944
294394	0.432906181
294598	0.432960153
295698	0.433148146
297598	0.433200091
298398	0.433234274
299502	0.433307558
299702	0.433376342
300202	0.433503002
300302	0.433500975
300402	0.433436662
300602	0.433316201
301702	0.43266201
302002	0.432482749
302902	0.43196097
303202	0.431788653
304202	0.431214184
304402	0.431104273
304606	0.430992901
304706	0.430936605
305606	0.430431187
306006	0.430209905
307106	0.429597557
307506	0.429381669
307706	0.429268152
309306	0.428416491
310510	0.427782208
311310	0.427354723
311510	0.427256435
312210	0.426900566
312310	0.426848918
312910	0.426532984
313710	0.426115334
314614	0.425660402
314714	0.425611019
316914	0.424502909
317114	0.424405813
317714	0.424102783
318014	0.423947543
318214	0.423844278
319314	0.4232907
320618	0.422634989
321318	0.422288477
321518	0.422194421
322218	0.421856493
322818	0.421565235
322918	0.42151621
323318	0.421321571
323418	0.421271861
323818	0.421071678
323918	0.421019524
324318	0.420824707
324722	0.420634806
325622	0.420202821
325722	0.420155644
325822	0.420105457
326622	0.419729322
326922	0.419584155
327322	0.419398725
328022	0.419067383
329422	0.418406546
330126	0.418080688
331226	0.417576164
331426	0.417476892
331726	0.41734457
331826	0.417297453
331926	0.417247415
332526	0.416964144
332626	0.416917861
333626	0.416463137
334326	0.416119128
334730	0.415928453
334830	0.415887207
335330	0.415646762
336030	0.415330857
336430	0.41514653
336830	0.414955497
336930	0.414907902
338530	0.414175034
338730	0.414078414
339434	0.413751155
339734	0.413609117
340734	0.413163066
340834	0.41312021
341434	0.412840754
342734	0.412245303
342834	0.412195593
343334	0.411962062
343734	0.411774099
343834	0.411728799
343934	0.411678225
344438	0.411446959
345038	0.41117987
345538	0.410961121
347238	0.410185844
348838	0.409466386
348938	0.409424752
349542	0.409147739
349842	0.409006178
349942	0.408957928
350342	0.408759058
350442	0.408715725
351042	0.408445448
352942	0.407582909
353142	0.407493055
353942	0.407134622
354142	0.407050073
354442	0.406913847
355046	0.40665108
355146	0.406611502
356046	0.406200469
356746	0.4058837
357646	0.405485988
359446	0.404678136
359550	0.404634863
359950	0.404447645
360550	0.404190749
361350	0.40384379
362050	0.403525233
362950	0.403124601
363350	0.402953714
364150	0.402596951
365454	0.402052522
366954	0.401414156
367354	0.401246488
367454	0.401207536
367854	0.401044846
368154	0.400919139
368254	0.400877625
368454	0.400793046
368654	0.400712729
369758	0.400262654
369858	0.400218517
370758	0.399828792
371058	0.399708718
372158	0.399252564
372258	0.39921394
372758	0.399000615
372858	0.398963273
373258	0.398804188
373358	0.398761481
373558	0.398679227
374462	0.398292571
375262	0.39795655
376362	0.397487819
377062	0.397189468
377562	0.396976978
377662	0.396933019
378362	0.39663291
379062	0.396328598
379162	0.396284193
379262	0.396236211
379362	0.396200091
379466	0.396156341
380166	0.395875126
380966	0.395563006
382166	0.395068437
382566	0.394904912
382666	0.394866407
383366	0.394587576
383766	0.394436508
386370	0.393422514
387570	0.392941058
387970	0.392788768
388370	0.392625511
388470	0.392582119
389170	0.392283082
389574	0.392127544
390574	0.391740054
392474	0.390992224
392774	0.390868217
394478	0.390205503
394778	0.390088111
395078	0.389974862
395978	0.389622211
397378	0.389090627
397978	0.38885352
398378	0.388694167
398478	0.388658106
398578	0.38861984
399078	0.388428837
399882	0.388113111
400382	0.387933105
400982	0.387902588
401282	0.387888223
401982	0.387854785
402582	0.387826145
402682	0.38782075
403082	0.387801737
403382	0.387787282
404486	0.387736768
404786	0.387722999
405486	0.387691408
405986	0.387669116
406386	0.387651563
406886	0.387628794
406986	0.387624443
408486	0.387554675
408886	0.387534052
408986	0.387528837
410290	0.387467116
410590	0.387453645
410790	0.387444496
410890	0.387439787
411090	0.3874304
412690	0.387358397
413390	0.387327641
415394	0.387232631
416194	0.38719368
416594	0.387175858
417194	0.387149543
417494	0.387135446
417794	0.38712129
417994	0.387111664
418094	0.387106031
418494	0.387086362
418694	0.387077212
419094	0.387060225
419498	0.387043118
419898	0.387024552
420398	0.387000442
421398	0.386952132
422498	0.386902839
422998	0.386879474
424498	0.38681069
424702	0.386800975
426002	0.386738628
426702	0.386706799
427002	0.38669306
427602	0.386663854
428102	0.386640757
430406	0.386535347
431606	0.386478931
432506	0.386440009
433206	0.386407405
434006	0.386371195
434106	0.386366695
434206	0.386362404
434710	0.386338532
435710	0.386292636
435910	0.386284322
436310	0.386265308
437910	0.386194229
438010	0.386189848
438110	0.386185199
438610	0.386161953
440214	0.386089027
440414	0.386080056
440614	0.386071324
440714	0.386066526
441114	0.386048615
443214	0.38595137
443714	0.385929614
443814	0.385925025
443914	0.385920942
444014	0.385916263
444818	0.385880619
444918	0.385876209
445718	0.385839403
447418	0.385762542
447718	0.385748208
447918	0.385738224
448118	0.385729194
448318	0.385720342
450122	0.385636479
450722	0.385622352
451222	0.385620117
451822	0.385617375
451922	0.385616899
452122	0.385615945
452322	0.385614991
453922	0.385607451
454626	0.385604322
455026	0.385602474
455226	0.38560164
455326	0.385601163
456026	0.385597855
456726	0.385594755
456826	0.385594308
458026	0.385588706
459930	0.385579556
460130	0.385578543
460230	0.385578007
460330	0.385577559
460530	0.385576636
460830	0.385575175
461730	0.385571063
462130	0.385569155
462330	0.385568142
462530	0.385567218
462830	0.385565847
464330	0.38555932
464430	0.385558873
464734	0.385557383
465434	0.385553837
467834	0.385543168
469434	0.385535866
471538	0.38552615
472338	0.385522544
472738	0.385520756
472938	0.385519803
473038	0.385519326
473438	0.385517478
473638	0.385516495
474438	0.385512769
474842	0.385510981
475742	0.385506809
477242	0.385499954
477342	0.385499537
477842	0.385497183
478242	0.385495305
478842	0.385492653
479042	0.385491729
479342	0.385490268
479546	0.385489315
480146	0.385486573
480846	0.385483474
481246	0.385481834
482046	0.38547802
482146	0.385477573
482446	0.385476112
483646	0.38547051
483746	0.385470003
484950	0.385464728
485050	0.385464251
485350	0.38546288
485550	0.385462016
485650	0.385461569
486050	0.385459721
486750	0.385456473
487350	0.385453492
487450	0.385453075
489450	0.385443777
489554	0.38544333
489754	0.385442376
490054	0.385440946
490954	0.385436863
491754	0.385433108
492054	0.385431647
493654	0.385424435
495258	0.385417163
495858	0.385414481
496058	0.385413677
496258	0.385412753
496658	0.385410964
496758	0.385410577
497158	0.385408849
498058	0.385404527
499058	0.385399967
499862	0.385396183
499962	0.385395795
500262	0.385394484
501662	0.385387927
502362	0.385384679
502562	0.385383725
502862	0.385382414
503662	0.385378689
504162	0.385376543
504966	0.385372639
505166	0.385371774
505366	0.38537091
505466	0.385370404
505666	0.38536948
506266	0.385366648
506466	0.385365754
506666	0.38536483
506766	0.385364354
506966	0.38536343
507566	0.385360748
507666	0.38536033
509066	0.385353714
510370	0.385347843
510770	0.385346025
511070	0.385344535
511170	0.385344088
512070	0.385340065
512270	0.3853392
512870	0.38533631
513370	0.385334015
513770	0.385332257
513870	0.38533175
513970	0.385331362
514674	0.385328352
515474	0.385324746
516674	0.385319173
519474	0.385305732
521778	0.385294914
522178	0.385293007
522278	0.38529256
522378	0.385292113
522678	0.385290712
522978	0.385289431
523778	0.385285676
524582	0.38528201
524782	0.385281026
524982	0.385280073
525182	0.385279208
528082	0.385265648
528282	0.385264695
528582	0.385263175
528782	0.385262221
528882	0.385261834
529586	0.385258645
530786	0.385253191
531186	0.385251343
531286	0.385250866
532286	0.385246456
532986	0.385243267
533086	0.38524279
533986	0.385238558
535290	0.385232449
536190	0.385228395
536990	0.38522467
537090	0.385224223
537190	0.385223806
537790	0.385221034
537890	0.385220557
538090	0.385219753
539290	0.38521421
539590	0.385212719
539894	0.385211378
541294	0.385205179
541394	0.385204643
541994	0.385201931
542894	0.385197788
543194	0.385196477
543694	0.385194182
544394	0.385190845
545698	0.385184646
546298	0.385181904
546598	0.385180444
546898	0.385179102
547198	0.385177702
548198	0.385173082
548798	0.385170341
549198	0.385168642
549498	0.38516742
549602	0.385166973
549802	0.385166019
550002	0.385165185
550802	0.385161608
551202	0.385159761
551402	0.385158926
551502	0.38515839
552002	0.385156035
552402	0.385154337
553802	0.38514775
554302	0.385145336
554502	0.385144413
554706	0.385143459
554906	0.385142535
555606	0.385139376
555706	0.385139018
556406	0.385136008
556606	0.385135055
557406	0.385131299
557506	0.385130823
557606	0.385130316
558006	0.385128558
558606	0.385125697
559106	0.385123372
559506	0.385121524
559810	0.385120064
563110	0.385104716
563810	0.385101497
564210	0.385099739
564310	0.385099202
564914	0.38509658
565114	0.385095686
565614	0.385093331
566514	0.385089338
567214	0.38508603
567314	0.385085553
567914	0.385082781
568214	0.385081232
569514	0.38507542
570118	0.38507244
570218	0.385072023
571618	0.385065615
572618	0.385061026
572718	0.385060579
573018	0.385059267
573618	0.385056376
574618	0.385051966

==> data/in1k_rn50/in1k_rn50_l2loss_s2fp8.dat <==
Step	Value
501	1.301708698
1801	1.086958289
2401	1.019754291
4001	0.898989797
4201	0.888222516
4401	0.878320515
4501	0.873599708
4701	0.865019917
5205	0.845893562
5505	0.836490989
6405	0.813713729
7005	0.803053975
7205	0.800017953
7305	0.798536122
7805	0.792750657
8605	0.785579383
9305	0.781442642
10009	0.779449582
10309	0.780138612
10409	0.780286074
11109	0.781941414
11609	0.783883512
12409	0.787938237
12809	0.790132821
13709	0.796607792
14809	0.805211484
15213	0.808541894
15513	0.8121773
16413	0.822173119
16513	0.823251724
17513	0.83366698
18013	0.839646935
18213	0.842101634
18313	0.843383789
18713	0.848193169
19513	0.856533945
20217	0.864497125
20317	0.865642488
20817	0.872151554
21917	0.885654867
22517	0.892269969
23017	0.89779824
23317	0.901024699
24517	0.913242042
25021	0.91871649
25521	0.924634278
25821	0.927929878
26221	0.932416201
26621	0.936516106
26821	0.9384166
28721	0.956335723
29221	0.960398912
29321	0.961390674
29821	0.965189219
30225	0.968285322
30425	0.970530152
31225	0.978983104
31325	0.97974968
32025	0.986626029
32125	0.987432778
32425	0.990056813
33325	0.996636093
34125	1.002260566
35629	1.011080384
36029	1.014560819
36629	1.019766927
37029	1.022516727
37229	1.023700833
38529	1.031983972
40033	1.039233923
41333	1.047304511
41433	1.047973633
41633	1.048860908
42233	1.051319003
43133	1.054985285
43333	1.05566752
43433	1.056436062
43733	1.058309793
44333	1.060567379
45137	1.06463182
45437	1.066127658
45537	1.066463351
46537	1.0730443
48037	1.079091072
48237	1.079767108
48437	1.080772996
49837	1.086096406
50241	1.086907029
50441	1.088751912
50741	1.089954257
51541	1.093986154
52141	1.097822428
52341	1.098296881
52641	1.099460483
53241	1.101293087
53741	1.103765249
54741	1.107618451
54941	1.108083367
55245	1.108450532
55845	1.11052084
56245	1.111954212
56845	1.114835858
57045	1.115740895
57145	1.116146803
57345	1.116837621
57545	1.117776394
57645	1.117931366
58145	1.119372845
58245	1.11979425
59145	1.122063994
59745	1.124242544
59945	1.124812245
60349	1.126150608
60849	1.128158331
61049	1.129231811
62249	1.134197593
62949	1.136726379
63049	1.136916757
63249	1.138136864
63449	1.138731241
63549	1.138944983
63749	1.139539599
64949	1.14065814
65153	1.141209364
65553	1.142130971
65853	1.142892599
66153	1.143787742
66553	1.145607471
66653	1.146010041
67053	1.146235824
67553	1.147204638
67653	1.147263408
68653	1.147718549
69053	1.14863205
69353	1.149328709
70057	1.15107882
70457	1.152397275
70757	1.15353322
70857	1.153661847
70957	1.15448451
71657	1.155373812
72257	1.156925917
72457	1.15787065
72557	1.158210754
72957	1.159072518
73357	1.159924388
73657	1.160029054
73757	1.160109162
73857	1.16029048
74257	1.160799623
75061	1.161990523
75461	1.163313389
75561	1.163801551
75661	1.16425705
75861	1.164352059
75961	1.164578438
76561	1.166587114
76961	1.167432308
77061	1.167683125
77261	1.167874575
77461	1.168398261
77761	1.168920636
77861	1.169281721
77961	1.169581771
78061	1.169502616
78361	1.169758081
78761	1.169923067
79261	1.170446754
79361	1.170436978
79461	1.170392752
80061	1.171697497
80965	1.17503953
81265	1.1762954
81665	1.177396894
82065	1.177948356
82265	1.178274393
82765	1.179214954
85069	1.18203342
85269	1.182306409
85369	1.182715178
85769	1.184854269
85969	1.185333729
86369	1.184879422
86569	1.186201096
87369	1.188424826
87969	1.188660264
88369	1.189338446
89069	1.189033866
89169	1.189022183
89269	1.188718557
89369	1.188907981
89869	1.189315677
90069	1.188784003
90273	1.188464165
90373	1.189058185
90573	1.189820528
91373	1.18989861
91473	1.189887881
91773	1.189583898
92473	1.190393925
92773	1.191054463
93673	1.191797972
93873	1.191997528
94073	1.192734599
94373	1.192745328
94473	1.192572594
95277	1.193298817
95377	1.193510771
95777	1.19451499
95877	1.19512248
95977	1.195549607
96077	1.195635796
96477	1.196792364
96577	1.196715236
96877	1.196276903
96977	1.196237922
97777	1.197111964
98177	1.197757363
98377	1.197703123
98577	1.197717547
98677	1.198067546
99577	1.199303508
99877	1.199134588
100581	1.200233579
100781	1.201029778
101181	1.202534914
101281	1.202888489
101781	1.203852534
102481	1.20391655
103581	1.204900503
103781	1.204769254
104381	1.204243898
104681	1.203049779
104881	1.202493191
105185	1.202070475
105585	1.202167988
105785	1.2025491
106285	1.204170108
106385	1.203943729
106485	1.20389986
107285	1.204146504
107885	1.205605984
108285	1.205230474
108385	1.205827475
108485	1.205517054
109385	1.205910087
109885	1.205540299
111189	1.208110571
111389	1.208847404
113389	1.21077323
113489	1.211064696
113889	1.211772323
113989	1.21170783
114089	1.211475611
115793	1.212564111
116293	1.213503957
116993	1.213800192
117093	1.213985324
117693	1.214017749
117893	1.21342051
118393	1.21329236
118593	1.212811351
118793	1.212520123
119193	1.213659763
120897	1.215284705
121097	1.214980483
121297	1.215988398
122097	1.217451453
122397	1.217458606
122997	1.216564775
123197	1.216492772
123397	1.216327429
123497	1.216253281
123797	1.216325164
124297	1.215322971
125097	1.215421796
125701	1.216254354
126301	1.216291547
126701	1.215696692
126801	1.216074347
126901	1.216078281
127001	1.216147661
127601	1.216696262
128601	1.218321681
128801	1.218348265
129101	1.218866348
129201	1.21890521
129501	1.218645096
130101	1.218471289
130205	1.218508959
130505	1.218051195
130805	1.218587399
131105	1.219874144
131205	1.220068693
133005	1.220697284
134105	1.220361114
134505	1.21956265
135909	1.221508741
136209	1.221669555
136309	1.222084522
136509	1.222513676
136609	1.222735286
138609	1.222750902
138709	1.223100901
138809	1.223167062
139309	1.223880053
139609	1.223640203
140009	1.224327922
140113	1.223617435
140513	1.223158002
140913	1.22434175
141313	1.224721789
142913	1.22561872
143813	1.225552917
143913	1.225571275
145013	1.224971414
145717	1.225462794
145817	1.225824594
146117	1.227256536
146317	1.227196932
146417	1.227082372
147217	1.228282332
147317	1.228154421
148017	1.228567123
148217	1.228578925
149517	1.226600409
149617	1.226282716
149917	1.2266078
150521	1.218505025
151721	1.194082022
152221	1.184102178
152321	1.182095051
152521	1.178136349
153221	1.16443789
153921	1.150973439
154021	1.149078131
154921	1.132158875
155225	1.126538992
155425	1.122872114
155825	1.115601301
156725	1.09949398
157425	1.087209582
157525	1.085467458
158025	1.076856852
158825	1.063254118
159025	1.059891701
159725	1.048254251
159825	1.046617985
160129	1.04167974
160629	1.033637524
160929	1.0288589
161129	1.025686145
161429	1.02096951
161729	1.016301155
162129	1.01009798
162929	0.997923911
163729	0.985953987
163929	0.982999027
164129	0.980035722
164429	0.975643635
164529	0.974185109
165129	0.965523899
165133	0.965467334
165933	0.954202294
166233	0.9500494
166333	0.94867605
166433	0.94728452
166533	0.94591856
166733	0.943178892
167033	0.939090192
167733	0.929723501
167833	0.92838496
168533	0.919217348
168633	0.917907774
168733	0.916610062
169633	0.905134559
170033	0.900072753
170137	0.898780465
170237	0.897555768
170437	0.895129859
170937	0.88902849
171037	0.887818813
171237	0.885423243
171337	0.884234548
171437	0.883047044
171937	0.877107799
173337	0.860907674
174237	0.85079217
174837	0.844195187
175441	0.837686479
175541	0.836613834
176441	0.827195406
177141	0.820032418
178041	0.811075151
178341	0.808124304
179041	0.801336706
179241	0.799430728
179641	0.79562819
180545	0.787268162
180645	0.786350071
180945	0.783658862
181445	0.779199004
181845	0.775698781
183145	0.764510274
183345	0.762839735
183445	0.762009561
184045	0.756993055
184145	0.756166279
184245	0.755340874
184445	0.753713191
184645	0.752100468
185749	0.743389249
187549	0.730021179
188149	0.725711524
188849	0.720768511
189449	0.716609478
189849	0.713926077
190049	0.712554455
190153	0.711864829
190753	0.707933366
191053	0.706015885
191253	0.704746962
191553	0.702849984
191853	0.7009691
192153	0.699106693
193053	0.69358331
193253	0.692370892
194453	0.685306251
194553	0.684741139
194653	0.684175134
195957	0.677020848
196357	0.674875736
196757	0.672787189
197157	0.670711875
197257	0.670177639
197557	0.668649077
197757	0.667612553
197957	0.666614234
198757	0.662620187
198957	0.661649585
199257	0.66023308
199557	0.658814609
199857	0.657409191
200057	0.656473756
200261	0.655490875
200561	0.654132545
202161	0.64717257
202861	0.644248009
203361	0.642196
203461	0.641793013
203561	0.641390443
203761	0.64060849
203861	0.640191495
204061	0.639435947
204261	0.638662994
204661	0.637100637
205061	0.635529816
205465	0.634046495
205665	0.633307993
206365	0.630844295
206565	0.630159259
206665	0.629791737
207165	0.628042877
207565	0.62667948
208065	0.625050545
208265	0.624366879
208365	0.624031842
209365	0.620807528
209465	0.620503426
209865	0.619258404
210165	0.618312001
210369	0.617673337
210469	0.617369831
210769	0.616476357
210869	0.616183698
211069	0.615617275
211569	0.614211142
211669	0.61394304
212369	0.612034142
212469	0.611752093
212869	0.610617399
213069	0.610082746
213269	0.609556258
213669	0.608488381
214669	0.605858207
214869	0.605365932
215069	0.604873896
215169	0.604622245
215473	0.603847861
215773	0.603140831
216573	0.601320505
216973	0.600451291
217273	0.59982276
218373	0.597457409
218773	0.596631765
218973	0.596203864
219473	0.595196009
219573	0.594996631
219773	0.594615281
219973	0.594222724
220073	0.594020426
220177	0.593813241
220377	0.593419492
220477	0.593222857
220877	0.59247911
221177	0.591935039
221477	0.591406345
221977	0.590569258
223177	0.588627279
223577	0.587963343
223877	0.587486625
224877	0.58584559
225381	0.585067034
225481	0.584920466
225681	0.584651053
225981	0.584238827
226281	0.583814621
226381	0.583681345
226481	0.583530247
227481	0.582262874
227581	0.58213228
227681	0.582042277
227881	0.581801474
229081	0.580280066
229181	0.580132127
229281	0.58000499
229381	0.57989049
230181	0.57895565
230985	0.578075826
232685	0.576423407
234085	0.575221956
234385	0.574939609
234485	0.574846447
234585	0.574745953
234785	0.574567437
235489	0.574040234
235689	0.573889911
236089	0.573513746
237089	0.572856307
237889	0.572292626
237989	0.572230279
239089	0.571541071
239889	0.57105875
240393	0.570753694
240493	0.570685744
240693	0.570590079
240893	0.570489645
241393	0.570238888
243293	0.569422722
243493	0.569319904
243893	0.569187284
243993	0.569158494
244993	0.568712592
245193	0.56862992
245397	0.568492651
245497	0.568446398
245597	0.568407297
246597	0.56813848
246697	0.568121254
246997	0.568072736
247197	0.568066359
247597	0.567986786
247797	0.567936599
248097	0.567853689
248297	0.567836583
248497	0.567802489
248697	0.567742944
249597	0.567453921
249997	0.567324519
250301	0.567223608
250501	0.567141235
250801	0.567150772
251101	0.567117751
251701	0.567074776
251801	0.567056894
252201	0.566984475
252501	0.566965044
252801	0.566960812
253001	0.566914082
253901	0.566796124
254201	0.566770196
254301	0.566758215
254401	0.566752434
254501	0.56672889
254801	0.566683471
255201	0.566596985
255705	0.56652236
255805	0.566521168
256105	0.566553593
256905	0.566548705
257405	0.566490114
257705	0.566498399
258005	0.56650269
258105	0.566492975
258705	0.566585958
258905	0.5666067
259505	0.566581428
259805	0.56655544
260105	0.566544175
260205	0.566542149
260509	0.566552401
262409	0.566721559
262809	0.56675595
263009	0.566774964
263509	0.566827536
264009	0.566833258
265213	0.566886604
265613	0.566914022
265913	0.566957116
267413	0.567280829
268513	0.567527354
268613	0.567533791
268913	0.567638993
269513	0.567805827
270213	0.567863345
270217	0.567865908
270317	0.567891598
270417	0.567915201
270517	0.567931235
270617	0.567953885
271417	0.568179965
273717	0.568834186
273817	0.568857968
273917	0.568881154
274617	0.569114387
275621	0.569332302
275821	0.569365978
277021	0.569672287
277121	0.569706559
277421	0.569823146
277621	0.569877088
277721	0.569926143
277921	0.57001245
279821	0.570603073
280225	0.570654094
280525	0.570740044
280825	0.570832431
281725	0.571078122
281825	0.571119428
282425	0.571291506
282625	0.571388245
282725	0.571400464
283325	0.571555376
283625	0.571616173
283725	0.571665049
284225	0.571809471
284425	0.571886778
284625	0.571949184
284925	0.572026134
285025	0.572067976
285729	0.572306931
286229	0.572461247
286429	0.572531998
286529	0.57254678
286629	0.572577059
287729	0.573052049
288729	0.573324502
289529	0.57357949
291133	0.574167132
291633	0.574329197
291833	0.57442677
291933	0.574482918
292233	0.574602723
293233	0.574996471
293833	0.575218737
294233	0.575322866
294733	0.575520098
294933	0.575605929
295133	0.575674117
295237	0.575698256
295437	0.575746059
295837	0.575871825
295937	0.575934887
296237	0.576026857
296837	0.576272666
297037	0.576313078
297337	0.576476514
298137	0.576758087
298337	0.576851726
298437	0.576866031
298537	0.576901019
299337	0.577207327
300741	0.577178597
300941	0.577005088
301141	0.576831162
301341	0.57665956
301541	0.576484442
302441	0.575707674
302841	0.575363934
303041	0.575190485
304141	0.574240983
304541	0.573897243
305445	0.573122084
306345	0.572348297
306845	0.571922421
307545	0.571323633
307845	0.571066082
307945	0.570981264
308545	0.570466697
308645	0.570382297
308845	0.570211589
309145	0.569954515
309645	0.56953001
309945	0.569274127
310045	0.569190681
310245	0.569019556
311749	0.567750573
312449	0.567160904
312849	0.566824377
313549	0.566230834
313649	0.5661484
314349	0.565560699
314649	0.565306604
316953	0.563382506
317253	0.563132524
317453	0.562964737
317953	0.562550545
318253	0.562300205
318353	0.562215328
318553	0.562047064
318653	0.561963737
319353	0.561381698
319553	0.561216176
319753	0.56105125
320557	0.560391963
321057	0.559981525
321957	0.559243441
322157	0.559079766
322357	0.558917344
322757	0.558589101
323057	0.558339059
324357	0.55726999
324457	0.557187498
324557	0.557105243
325157	0.55661279
325861	0.556040227
326461	0.555547178
326561	0.555466413
326661	0.555384457
327061	0.555058777
327561	0.554653883
328261	0.554087639
329061	0.553441644
329461	0.553120077
329861	0.552796066
330061	0.552634478
330565	0.552226782
330865	0.551990032
331065	0.551831305
331265	0.551672518
331465	0.551512361
331765	0.551272392
332265	0.550870776
333465	0.549912214
333965	0.549511731
334465	0.549115062
336169	0.547764361
336569	0.54744947
336869	0.547213852
337369	0.546817482
337969	0.54634881
338069	0.546270311
338469	0.54595685
338669	0.545800626
339269	0.545329034
339369	0.545250416
339969	0.54477942
340573	0.544309199
341173	0.543842733
341473	0.543610215
342073	0.543145001
343173	0.542291641
343373	0.54213798
344073	0.541594148
344373	0.541359186
344573	0.541203797
344673	0.541126728
344873	0.540971935
345277	0.540662706
346877	0.539443552
347077	0.539290249
347177	0.539212108
347577	0.53890574
347677	0.538829505
348077	0.538522959
348277	0.538371444
348877	0.53791213
348977	0.537835956
349277	0.537606835
349677	0.537301421
350781	0.536464512
351281	0.536090672
351581	0.535864174
352481	0.535183191
352581	0.535107911
353181	0.534653604
353281	0.534577966
354681	0.533520401
355081	0.533216417
355281	0.533065498
355385	0.532987773
355685	0.532764733
355985	0.532541513
356885	0.531873107
357485	0.531430542
357685	0.531282604
358785	0.530464709
358885	0.530389905
359485	0.529945016
360185	0.529427111
362489	0.527729452
362589	0.527656257
362789	0.527511001
363089	0.527290404
363289	0.527145326
365293	0.525675893
365593	0.525459826
365993	0.525170684
366093	0.525098681
366193	0.525027633
366793	0.52459085
367093	0.524375796
367293	0.524230659
367493	0.524086893
368193	0.523584783
368593	0.523296058
368893	0.523079097
369393	0.522719979
370193	0.52214402
370497	0.521925867
370697	0.521784365
370897	0.521641195
371597	0.521143615
372197	0.520715296
372397	0.520573318
372697	0.520360768
373797	0.519579768
373897	0.519508541
374297	0.519223988
374797	0.518866837
374997	0.518721819
375901	0.51808387
376101	0.517943621
376301	0.517804086
377601	0.516894221
378201	0.516475081
379201	0.515777349
379701	0.515426457
380305	0.5150038
380605	0.514797986
380805	0.514661014
382805	0.51327765
382905	0.513208508
383005	0.513139367
383505	0.512792408
383705	0.512654662
384305	0.512235165
384705	0.511961997
385309	0.51154542
385409	0.511476994
385509	0.511409521
386009	0.511068225
386109	0.510999978
386509	0.510727465
387609	0.509974778
388209	0.509567857
388809	0.509155929
389109	0.50895077
389309	0.508811295
390209	0.508201361
390513	0.50799489
390913	0.507726312
391113	0.507591605
391613	0.507252038
392013	0.506984234
392213	0.506848454
392513	0.506643951
393013	0.506309867
393413	0.50604254
393513	0.505975842
393713	0.505841255
394613	0.50523597
394713	0.505169511
395717	0.504498899
395917	0.504368424
396017	0.504302621
396717	0.503834665
396917	0.503703475
397017	0.503636897
397117	0.503571987
397217	0.503506899
397617	0.503240108
397817	0.503106594
400017	0.501651943
400317	0.501453519
401121	0.501362205
401421	0.501339078
401621	0.501323521
402121	0.501284599
402221	0.501276851
402421	0.501261234
403221	0.501198649
403721	0.501159489
404421	0.501104653
407125	0.500892937
407825	0.500838339
408925	0.500751913
409425	0.500712514
410325	0.500642538
410329	0.50064224
411329	0.500564158
411429	0.50055629
411529	0.500548363
411729	0.500532746
411929	0.500517249
412129	0.500501573
412229	0.500493824
412329	0.500486016
412529	0.500470281
414329	0.500329554
414829	0.500290275
415329	0.500251174
415533	0.50023514
415833	0.500211716
416333	0.500172555
417433	0.500086308
418333	0.500015616
418633	0.499992222
418733	0.499984354
419633	0.499913573
420233	0.499866784
421637	0.499757618
421737	0.499749988
422337	0.49970305
422737	0.499672055
423037	0.499648809
423637	0.499601752
423837	0.499586314
424737	0.499515802
425137	0.499484658
425641	0.499445647
426141	0.499406248
426741	0.499359548
427141	0.499327958
427641	0.499288857
428341	0.499234557
428741	0.499203175
429641	0.499132901
429941	0.499109268
431045	0.499023169
431745	0.498968869
432045	0.498945445
432245	0.498929769
432345	0.498921871
432745	0.49889043
432845	0.498882711
432945	0.498875082
434145	0.498780936
434745	0.498733968
434845	0.49872607
435045	0.498710543
435449	0.498679221
435549	0.498671472
435849	0.498647928
436449	0.498601049
436849	0.498569846
437549	0.498515308
438549	0.49843666
439149	0.498389721
439549	0.49835825
439849	0.498334646
440553	0.498279184
440753	0.498263657
442053	0.498163074
442453	0.498131573
442553	0.498123705
444453	0.497975916
444553	0.497968346
444853	0.4979451
444953	0.497937351
445457	0.497898042
445657	0.497882366
446457	0.497819662
446657	0.497804135
446757	0.497796327
448057	0.497695118
448157	0.497687191
448257	0.497679591
448357	0.497671962
448857	0.497633278
449157	0.497610152
449257	0.497602344
449557	0.497579098
449757	0.497563452
450561	0.497510731
450861	0.497508287
451061	0.497506738
451261	0.497505128
452461	0.497495651
452861	0.497492462

==> data/in1k_rn50/in1k_rn50_loss_fp32.dat <==
Step	Value
501	7.588163853
801	7.169139385
1701	6.477003574
2101	6.101189613
2401	6.005429268
2901	5.661528111
3801	5.112694263
5505	4.936805248
5605	4.773913383
5805	4.66255331
6905	4.485450268
8005	4.187057018
8105	4.148562431
8205	4.290969849
8605	4.307703018
8905	4.291253567
9005	4.246089935
10309	3.890776157
10409	4.019202232
10509	3.960259914
12409	3.679679155
12709	3.726524353
13009	3.968367577
13109	4.01905489
14009	3.879135132
16713	3.676580906
17113	3.497986078
17213	3.489918709
18113	3.661476374
18213	3.770147324
18513	3.745851755
19013	3.510977983
19113	3.679965019
21117	3.785955429
21517	3.62669754
21617	3.992573738
21917	3.308713198
22017	3.429743767
22517	3.452027798
23117	3.509476662
23217	3.569128036
23317	3.397777557
23817	3.441953182
24117	3.423989058
24317	3.44956255
25921	3.447807312
27021	3.370839119
28721	3.251144648
29221	3.536418915
29421	3.315526962
29521	3.287470818
29721	3.313940525
30625	3.467628002
30825	3.449171066
32225	3.39667058
32525	3.298059464
32825	3.704287291
32925	3.401239634
33425	3.738650084
33525	3.329296827
33925	3.48922348
34125	3.598004103
34225	3.549013853
35029	3.025384903
35329	3.340847492
35929	3.339369535
36029	3.377078533
36129	3.068664551
36229	3.230248451
36429	3.333169937
36829	3.519245863
37229	3.546793222
37329	3.688536644
37629	3.514061451
37729	3.442976952
37829	3.266266346
39029	3.445692539
39429	3.50251627
39529	3.338729382
40133	3.419863224
40333	3.22036171
41733	3.389884233
42333	3.272461891
42633	3.403750896
43033	3.138210058
43533	3.371547222
43833	3.453785419
44733	3.560510874
47937	3.106899738
48437	3.15568924
49737	3.33772707
50241	3.233529568
50341	3.323048353
50441	3.316036224
50741	3.486459017
51341	3.573544741
51441	3.17468214
52141	3.514278889
52641	3.128353357
52941	3.311014652
54041	3.412779093
54141	3.297091484
54241	3.294554234
54341	3.322618961
55245	3.340728045
56045	3.387353897
56245	3.393901825
56545	3.420816183
56645	3.351450205
56945	3.383232594
57545	3.430304527
57745	3.446798801
58145	3.32294178
59145	3.30762291
59445	3.090023994
59645	3.311653614
60045	3.295472622
60249	3.206486225
61649	3.239198446
62549	3.442004681
63149	3.368124723
63749	3.298947811
63949	3.152628422
64549	3.418112516
64749	3.0829072
64849	3.398530006
65053	3.287525177
65153	3.201817989
65353	3.380897999
65553	3.031424522
65753	3.149260521
65853	3.520738363
66653	3.298720837
66953	3.454996109
67653	3.51426816
67853	3.557853699
68353	3.229104757
68753	3.277959347
69453	3.375371933
70057	2.90220499
72857	3.484232903
73157	3.17969799
73757	3.140745163
74257	3.141488314
74457	3.442307472
74657	3.415684938
74857	3.150347233
75261	3.143906593
75361	3.064344406
75761	3.015477896
76261	3.296643257
77461	3.368659735
77561	3.252159119
77861	3.374020576
78361	3.435546637
78461	3.69498086
79461	3.237467766
79961	3.104967594
80061	3.428738594
80365	3.220059395
80565	3.448792934
81065	3.285268307
81165	3.358296394
81265	3.149980783
81565	3.088422298
82565	3.230220079
83365	3.462470531
83465	3.429100752
83965	3.094198227
84465	3.221216679
85065	3.566800594
85069	3.174169302
85469	3.238985538
85969	3.508526564
86669	3.290178299
86769	3.449618101
86969	3.205802917
87169	3.311407566
88469	3.443135262
88569	3.187560081
88769	3.101379871
89669	3.297586203
91273	3.194963932
91373	3.20799017
91673	3.503234625
91873	2.89429903
92273	3.234047174
92473	3.538146496
95577	3.318547726
95877	3.120864391
96377	3.146589518
97277	3.280585766
97677	3.68792367
98577	3.218877554
98777	3.39593792
98977	3.151751518
99277	3.046644688
100581	3.206884146
101281	3.314739227
101381	3.296677113
101781	3.259738445
102181	3.471527338
102381	3.406169653
102681	3.244144917
103381	2.882096291
103481	3.329712152
103581	3.25071311
103681	3.431256771
103881	3.187038422
104381	3.244327784
104481	3.254735947
104581	3.253859043
105085	3.269758701
105485	3.497998714
106485	3.381464958
106685	3.505775213
106785	3.455955744
106985	3.222217083
110989	3.268074989
111189	3.076450348
112489	3.281889915
112989	3.393241882
113089	3.331167459
113289	3.327551842
113389	3.196783304
113489	3.213978767
113889	3.486097336
114289	3.153343678
114689	3.357520342
114789	3.180227757
115293	3.252858639
116193	3.368009567
117193	3.484309912
117793	3.247542858
117893	3.337060928
118793	3.47152853
119293	3.394800663
119893	3.356415033
120297	3.196075439
120997	3.098507404
121597	3.50937748
121797	3.074727058
121997	3.31964922
122397	3.371642113
122597	3.331087828
122697	3.302961826
123097	3.249629021
123197	3.292491674
123397	3.416113853
123497	3.067764997
123797	3.363186598
123897	3.191319942
124297	3.748913765
124597	3.491106987
124897	3.32221365
125201	3.196114302
125501	3.265202999
125601	3.152686119
126301	2.974476337
127801	3.330516815
128301	3.463738441
128501	3.258979797
128901	3.345166683
129001	3.448091507
129301	3.360461712
130101	3.328114986
130205	3.142449379
130305	3.386643171
130605	3.283530474
130705	3.235724688
131105	3.118286371
131705	3.265765667
131905	3.076198816
132805	3.332407475
135105	3.208846807
137609	3.33115077
138609	3.233902454
138709	3.180800438
138809	3.427320719
139109	3.435953856
139309	3.518199921
139609	3.547930956
139709	3.223743916
139909	3.467415571
141613	3.241996765
141913	3.147966862
143113	3.405230284
143513	3.241576672
144013	3.264134645
144313	3.143389702
145113	3.143002987
145117	3.283756018
145217	3.451045752
145817	2.947927952
146217	3.265892506
146417	3.196091175
147917	2.997907639
148317	3.481785059
148917	3.271077156
149217	3.151201963
150017	3.347895861
150121	3.256471872
150221	2.934584141
150321	2.98540473
151221	2.709431887
151421	2.855831623
151521	2.945496082
151621	2.829376221
152021	2.713982105
152521	2.882222652
153221	2.694090366
154621	2.556325436
154821	2.722817183
154921	2.512185574
155425	2.55924201
155625	2.644567013
156725	2.596397638
157125	2.532291889
157225	2.466890097
158725	2.197681189
158925	2.318191767
159025	2.505244255
159225	2.496925354
159325	2.529551029
159625	2.416446209
159825	2.535908699
160125	2.487716436
160129	2.334470749
161029	2.332413912
161229	2.460502386
161629	2.472959518
161729	2.405950069
162129	2.280707598
162529	2.286202908
162629	2.159323692
163129	2.282283783
164029	2.222710609
164529	2.253944397
164829	2.33140707
165733	2.225995064
166133	1.782907486
166833	2.270071507
168833	2.126593828
170637	1.929513693
170937	2.228332043
171437	2.204486847
171737	1.918870687
172437	2.192559719
173437	2.109670401
173537	2.241593122
174137	2.404112577
174237	2.136073351
174537	2.243702412
174937	2.10104847
175037	2.206373692
175141	2.146761179
175441	1.949556828
175641	2.180903196
175841	2.038797617
176541	2.17036581
176941	2.041727066
177741	2.247286081
178041	2.165403843
178241	2.032487392
178341	2.009288311
178641	2.086241484
178841	2.005656004
178941	1.906428218
179041	1.991806388
180245	1.947656393
181245	1.947759032
181545	1.98352313
181745	1.904726505
183045	1.967083931
183145	2.269467115
183645	1.966289043
184045	2.185470104
184145	2.135982513
185149	2.048193216
185349	2.230654001
185549	1.894928932
185949	2.053711414
186449	2.103179216
186549	2.274158239
186749	1.971884251
186949	2.229654551
187249	1.993261337
188449	1.946517467
188949	2.033946991
189249	1.968100548
189749	1.985578299
190149	1.799804211
190653	2.025670052
191353	2.087744236
191853	2.051614285
192553	2.016557217
192753	2.012749672
193453	1.814606905
194353	1.999945641
194953	2.010372162
195153	1.89000392
195557	2.092169523
195657	1.935045123
197257	1.917648077
197857	1.98241663
198757	1.836424112
200161	1.857634425
200261	1.637032151
201061	1.85420537
201261	1.780912876
201561	1.936607599
201661	1.961809874
201861	1.786681533
202361	2.199061394
203761	2.044379473
204061	1.962075114
204361	1.862727642
204761	1.877495408
205161	2.052140713
205365	1.929825902
205565	1.762303472
206565	2.016946554
206965	1.800834656
207165	1.872093201
207665	1.888481021
209165	1.702661633
209565	1.916621208
210165	1.874149799
210369	1.872129202
210669	1.918480873
210969	1.97154367
211869	1.864798069
212569	2.051930666
212769	1.845027804
213369	2.019071102
213469	1.902694464
213569	1.850355387
213969	2.00395298
214169	1.929393649
214969	2.090030193
215069	1.730624318
215173	1.913092136
215273	2.101102352
215373	1.809500813
215473	1.999394774
216473	2.12011385
217173	1.87481308
217373	1.937207937
217673	1.724961042
218073	1.782666087
218473	1.751228213
218873	2.128930807
220577	1.879131794
221477	1.788530827
222577	1.870317578
222677	1.802597046
222977	1.908431768
223077	1.838369012
223377	1.848585129
223677	1.803726792
223777	2.058941603
224477	1.99152112
224877	1.768669844
225077	1.59130764
225481	2.011666536
226381	1.665115714
226481	1.908801913
226881	1.989264727
227181	1.810007811
228081	1.834886312
228281	1.991769314
229381	1.789752245
230081	1.750239849
231185	1.704520702
231485	2.049562454
231685	1.921844363
235389	1.783164263
236889	1.927867055
237189	1.896902084
237289	1.83608222
238089	1.834153414
238489	1.785516977
238989	1.798724174
239589	1.872036338
239689	1.85547328
240793	1.938511729
242093	1.699288011
242193	1.871059656
242393	1.828168392
242893	1.752075791
242993	1.888595343
243193	1.870998621
244193	2.015389681
244293	1.765197754
245997	1.779549956
246097	1.810831785
246597	1.899808168
247497	1.800497413
247797	1.944011569
248797	1.963606954
248997	1.905198574
249197	1.888317943
249397	1.727697372
249797	1.954422593
249997	1.750237226
250097	1.662778378
250401	1.825410604
250501	1.761744022
250701	1.918236852
251001	1.843678594
251301	1.808295608
252001	1.661521196
252701	1.954552412
253201	1.759890318
253901	1.906010628
254101	1.816730976
254301	1.762401462
254501	1.89653182
254601	1.951170444
255101	1.911498785
255705	1.84792614
256505	1.811481118
256905	1.775275826
257705	1.796380281
259505	1.886357069
259705	1.601628065
260105	1.755844951
260509	1.882607222
261309	2.039343834
261509	1.762035847
261709	1.806407452
262309	2.068817854
263209	1.916549087
263809	1.988192558
263909	1.850487947
264109	2.04762578
264909	1.85221982
265209	1.820793033
266013	1.795883656
266213	1.771075964
266413	1.728468776
266913	1.834892988
267013	1.845125437
267413	1.940476418
267713	1.655963302
267913	1.907070994
268513	1.778080702
268713	1.731195688
268813	1.846419692
269313	1.979622006
270013	1.837264657
270717	1.711724758
272517	1.94115901
272717	1.828975201
273317	1.623072624
273617	1.798173785
273817	1.918548107
274117	1.651883602
274317	1.6849401
274417	1.850013137
274817	1.744376302
275221	1.738844872
275521	1.820309043
275621	1.974567771
275921	1.789851308
276221	1.761888862
276521	1.769450903
276821	1.866944313
277221	1.730307221
277721	2.01611805
278221	1.73967886
278521	1.818989992
278921	1.820351839
279621	1.858480096
279721	1.716846704
279821	1.983903885
280221	2.031541824
280525	1.846219897
280625	1.702328205
280725	1.636635065
281025	1.770260334
281125	1.714937687
281725	1.856470227
282125	1.911317825
282225	1.784205675
282425	1.718209982
283125	1.775091648
283225	1.794680357
283725	1.775487661
283825	1.693761349
283925	1.663437605
284125	1.859187841
284625	2.025341511
285225	1.85879302
286629	1.794584274
289329	1.710794449
290733	1.846554995
291133	1.817755342
291433	1.872564316
291633	1.883300662
291933	2.016195774
292033	1.677058816
292433	1.966680288
292633	1.94018352
294333	2.019467354
294533	1.788701892
294633	1.919568896
295437	1.782752275
295637	1.519304991
297537	1.595301867
298337	1.922441006
299537	1.702210069
299737	2.122175455
300237	1.798678517
300241	1.691261888
300341	1.775939465
300541	1.537389755
301641	1.626466513
301941	1.533035517
302841	1.642106891
303141	1.54435575
303941	1.457355142
304141	1.628586173
304341	1.556158066
304641	1.553043962
304741	1.454520583
305545	1.488517404
305945	1.589810252
307045	1.79528594
307445	1.550652027
307645	1.597533107
309245	1.539680004
310449	1.631835222
311249	1.467641354
311449	1.523591757
312149	1.493157268
312249	1.675709963
312849	1.528173208
313649	1.544977069
314649	1.539293766
314749	1.451112986
316853	1.553914547
317053	1.649365306
317653	1.508195877
317953	1.484546304
318153	1.481584787
319253	1.612176657
320557	1.484028339
321257	1.493206263
321457	1.302084446
322157	1.451318502
322757	1.329009056
322857	1.598617315
323257	1.521240234
323357	1.577986598
323757	1.530859709
323857	1.55720067
324257	1.476472616
324757	1.476653099
324957	1.615432382
325561	1.507545948
325661	1.483444929
325761	1.424793601
326561	1.666964889
326861	1.712054729
327261	1.451614618
327461	1.444844723
327961	1.525089383
329361	1.4395082
330161	1.538791299
330465	1.32616961
331165	1.309721947
331365	1.424642444
331665	1.475902557
331765	1.342100739
331865	1.467048883
332465	1.454062581
332565	1.434015036
333565	1.484196663
334265	1.508378983
334765	1.444240451
334865	1.38307631
335269	1.529338121
335969	1.455849886
336369	1.449929476
336469	1.449036837
336769	1.533335447
336869	1.569864869
338469	1.563457847
338669	1.265275121
339469	1.425533772
339769	1.405747533
340673	1.502907157
340773	1.66758883
340873	1.540131927
341373	1.492972255
341773	1.467290044
342673	1.485897899
342773	1.390283227
343273	1.534028172
343673	1.490163207
343773	1.609304428
343873	1.628557563
344473	1.388917565
345073	1.608546019
345477	1.444667339
345677	1.370121121
347177	1.387705326
347977	1.46785605
348777	1.381669998
348877	1.247126222
348977	1.610880375
349577	1.405210376
349877	1.588843703
349977	1.522544622
350281	1.403868914
350381	1.509677172
350981	1.541052818
352381	1.436937332
352881	1.428722501
353081	1.259855747
353881	1.452673197
354081	1.39548099
354381	1.443988085
355081	1.549692631
355181	1.447696209
355685	1.54001987
355985	1.508713245
356685	1.310293198
357585	1.504584074
359385	1.320616603
359585	1.339767337
359985	1.20152688
360489	1.446807861
361289	1.476620436
361989	1.388020158
362889	1.331875801
363289	1.383212566
364089	1.427779913
365393	1.310384274
366893	1.452389121
367293	1.381648302
367393	1.320953369
367793	1.260629177
368093	1.269693971
368193	1.269716263
368393	1.38722682
368593	1.250692248
369493	1.598856807
369793	1.266675591
369893	1.347534418
370697	1.394301534
370997	1.392326236
371397	1.324605942
372097	1.621334434
372197	1.510465384
372297	1.299173832
372697	1.40689683
372797	1.444404125
373197	1.185002804
373297	1.484312177
373497	1.705029726
374497	1.453019738
375297	1.569923759
376101	1.383956909
376301	1.448551178
377001	1.302031755
377501	1.271341562
377601	1.371013641
378301	1.333269358
379001	1.312801242
379101	1.412906408
379201	1.392295122
379301	1.630905867
379501	1.494277358
380201	1.347494841
380905	1.436474085
381605	1.23481226
382105	1.369552612
382505	1.495397091
382605	1.322894335
383305	1.395429134
383705	1.393972158
383905	1.328407407
386309	1.334738493
387509	1.493155479
387909	1.440155506
388309	1.496075869
388409	1.363979936
389109	1.404132843
389609	1.338869452
390513	1.526747704
391813	1.369230509
392413	1.415227532
392713	1.35383749
394513	1.383565426
394813	1.298066974
395113	1.655109406
395917	1.373136759
396517	1.467232227
397317	1.362537384
397917	1.259086013
398317	1.492620945
398417	1.336518884
398517	1.390521049
399017	1.356695771
399917	1.419072986
400321	1.295953155
400921	1.345706463
401221	1.404434919
401921	1.386334538
402521	1.372553468
402621	1.284697771
403021	1.401815176
403321	1.28790164
404521	1.366622806
404621	1.417713642
404821	1.312315702
405425	1.201961279
405925	1.153313875
406325	1.453311801
406625	1.380370378
406825	1.495589018
406925	1.377716064
408425	1.318460107
408825	1.451625824
408925	1.328999758
410325	1.337180734
410529	1.06285882
410729	1.490903974
410829	1.31735301
411029	1.212256908
412629	1.296913624
413329	1.347462058
415333	1.301194191
416133	1.387347698
416533	1.3097471
416733	1.271026611
417133	1.284257531
417433	1.277273297
417733	1.393127203
417933	1.308640718
418033	1.240980029
418233	1.368837237
418433	1.39182806
418633	1.248769641
419033	1.214760542
419433	1.288323164
419533	1.342675686
419933	1.45191741
420133	1.326243401
420337	1.307025433
421337	1.166822791
422437	1.533398151
422937	1.473892927
424437	1.437723637
424737	1.342763424
425941	1.275783539
426641	1.18001771
426941	1.266807318
427441	1.350345254
427541	1.283176899
428041	1.263305426
430345	1.291427851
431545	1.429331779
432445	1.395103216
433145	1.161414862
433945	1.368168592
434045	1.163111687
434145	1.329127312
434745	1.317839503
435649	1.272732735
435849	1.523443222
436249	1.500194907
436949	1.317414403
437849	1.311828375
437949	1.21604228
438049	1.40283978
438549	1.284860373
438949	1.286707878
440249	1.205280542
440353	1.368543625
440453	1.297215223
440553	1.379197001
440653	1.290437102
441053	1.570061207
443153	1.439622521
443653	1.360789299
443753	1.391932249
443853	1.222558379
443953	1.252647638
444853	1.384675741
444953	1.336952448
445657	1.580929518
446957	1.262876749
447357	1.326270461
447657	1.154603601
447857	1.242097974
448057	1.430621624
448257	1.441479921
448457	1.33116591
448957	1.315608859
450157	1.359612584
450661	1.266617894
451161	1.253530979
451761	1.375639677
451861	1.140656114
452061	1.313704252
452261	1.445982218
452361	1.435563326
452661	1.221633554
453861	1.315600514
454261	1.300628424
454661	1.422070742
455061	1.300260544
455261	1.260948896
455361	1.214053512
455965	1.383579969
456665	1.217581868
456765	1.227231264
457965	1.295139551
459465	1.261598229
459965	1.400147438
460165	1.333330631
460265	1.230453014
460365	1.41922915
460469	1.395081758
460769	1.308437347
461669	1.376864433
462069	1.316270828
462269	1.484463215
462469	1.288126111
462769	1.200564027
464269	1.363324165
464369	1.321666241
464769	1.214812756
465373	1.36865139
467773	1.101623297
469373	1.252381682
471477	1.289413095
472277	1.421304464
472677	1.208428621
472877	1.383247256
472977	1.261465192
473377	1.260659456
473577	1.243618965
474377	1.324574471
474877	1.162875891
475377	1.309537649
475681	1.334665895
477181	1.235955477
477281	1.386871696
477781	1.321239471
478181	1.389705896
478781	1.567475796
478981	1.36744678
479281	1.372334957
479581	1.253381252
480181	1.45860219
480785	1.262965798
481185	1.262843847
481585	1.396328568
481985	1.350163937
482085	1.197242737
482385	1.399559498
483585	1.393278599
483685	1.408288598
484985	1.463649988
485085	1.331376314
485385	1.421075344
485489	1.315200567
485589	1.467152119
485789	1.350890636
485989	1.350957394
486689	1.363710046
487289	1.250610113
487389	1.301953316
489389	1.376831651
489589	1.256325603
489789	1.224410176
490089	1.250213146
490189	1.386423826
490893	1.496719241
491693	1.34036696
491993	1.342181921
493593	1.304603457
495293	1.65835166
495797	1.286820531
495997	1.236432791
496197	1.375689149
496597	1.380711555
496697	1.276095033
497097	1.304180264
497997	1.21727562
498297	1.251843691
498997	1.278954506
499897	1.342789054
499997	1.192406416
500297	1.226130962
500397	1.209604144

==> data/in1k_rn50/in1k_rn50_loss_fp8ls.dat <==
Step	Value
501	6.237332821
801	6.006179333
1701	5.507508278
2101	5.143122673
2401	5.197694778
2901	4.806150436
3801	4.528405666
5505	4.513515949
5605	4.370621681
5805	4.245749474
6905	4.459057808
8005	4.025076389
8105	3.982840061
8205	4.345094204
8605	4.120418549
8905	4.098869324
9005	4.087522507
10309	3.982353449
10409	4.124882221
10509	3.905288219
12409	3.868226528
12709	3.837024927
13009	3.777447462
13109	4.158875465
14009	3.829527378
16713	3.950806141
17113	3.736398697
17213	3.68483448
18213	3.933315754
18513	3.795330524
19013	3.838955641
19113	3.914387226
21117	3.99186039
21517	4.111838341
21617	3.862269878
21917	3.746600866
22017	3.585272074
22517	3.700181961
23117	3.801664352
23217	3.717769861
23317	3.779566765
23817	3.623028278
24317	3.490872145
25921	3.692753315
27021	3.668188572
28721	3.56250906
29221	3.682894707
29521	3.706103802
29721	3.716469288
30625	3.604098558
30825	3.670780182
32225	3.460472584
32525	3.667984962
33525	3.674194336
33925	3.823016167
34225	3.873786449
35029	3.370519161
35329	3.77696085
35929	3.562815189
36029	3.679344654
36129	3.3579669
36229	3.741109371
36429	3.648866415
36829	3.880825996
37329	3.721951962
37729	3.509075642
37829	3.703633547
39029	3.727068186
39529	3.637497902
40133	3.585458755
40333	3.54661417
41733	3.586211681
42333	3.563285112
42633	3.68181777
43033	3.541158676
43533	3.835680008
43833	3.756821156
44733	3.773297548
48437	3.603967667
49737	3.680445194
50241	3.297028542
50341	3.536434174
50441	3.591972589
50741	3.524267912
51341	3.813184738
51441	3.399913073
52141	3.65400219
52641	3.311790943
52941	3.475806713
54041	3.656759262
54141	3.630381823
54241	3.543251514
54341	3.467639446
55245	3.745440483
56045	3.835096598
56245	3.386968136
56545	3.588740826
56645	3.639331341
56945	3.415080547
57545	3.703776598
57745	3.239207268
58145	3.244458199
59145	3.679822206
59445	3.214483738
60045	3.453464031
60249	3.579980612
61649	3.391582012
62549	3.777351856
63149	3.550796747
63749	3.506224155
63949	3.429470539
64549	3.517473221
64749	3.478785038
64849	3.79644084
65053	3.124524117
65153	3.483482838
65553	3.425289392
65853	3.519048452
66653	3.510499001
67653	3.698933601
67853	3.604805708
68353	3.3887043
68753	3.437334061
69453	3.676672459
70057	3.231269598
72857	3.977157116
73157	3.341750145
73757	3.55213356
74222	3.594866514
74422	3.63402319
74622	3.430216551
74822	3.532990694
75422	3.303723335
75822	3.556953907
77522	3.518835306
77622	3.598874092
77922	3.626538038
78422	3.487098217
78522	3.576434612
79426	3.533131123
79926	3.344518661
80026	3.55738306
80426	3.421388626
80626	3.503602505
81126	3.681978703
81326	3.436834097
81626	3.516943455
82626	3.460741043
83426	3.581221581
83526	3.278073788
84026	3.262162209
84430	3.464052916
85030	3.548341274
85130	3.457221508
85530	3.404181004
86030	3.260989189
86730	3.626363516
86830	3.468713284
87030	3.624540567
87230	3.389228344
88530	3.506785393
88630	3.654273033
88830	3.503191948
89634	3.28710866
91334	3.375795126
91434	3.491753578
91734	3.375818014
92334	3.595560312
92534	3.433727026
95638	3.654711962
95938	3.303347111
97338	3.531810045
97738	3.458380938
98838	3.532194614
99038	3.606712818
99242	3.364068747
100642	3.55846262
101442	3.138521671
101842	3.584877491
102242	3.356987476
102442	3.489886761
102742	3.24872756
103642	3.388916969
103742	3.364393711
103942	3.392787218
104446	3.45341444
104546	3.481372833
105146	3.420375824
105546	3.369978666
106546	3.399013519
106846	3.500909328
107046	3.534429789
111050	3.845509529
111250	3.400107861
112550	3.326261282
113050	3.602255344
113150	3.309733868
113350	3.614208221
113550	3.364981651
113950	3.74919486
114254	3.460489273
114654	3.307518482
114754	3.287456512
115354	3.45343256
116254	3.299091816
117254	3.652711391
117954	3.212371111
118854	3.458704948
119258	3.329930782
119858	3.497546196
120358	3.365939617
121058	3.467355967
121658	3.378951311
121858	3.456727505
122058	3.391950607
122458	3.441293716
122658	3.452637672
122758	3.42847681
123258	3.431122303
123558	3.621578455
123858	3.249079227
123958	3.525598288
124262	3.476644039
124562	3.309405327
124862	3.24724412
125262	3.555556297
125562	3.496639252
126362	3.502705574
127862	3.366826773
128362	3.453253508
128562	3.476383209
128962	3.57895422
129062	3.465984821
130266	3.393741131
130666	3.490771294
130766	3.665291548
131766	3.443911552
131966	3.272640467
132866	3.502066374
135070	3.652565002
137670	3.546669006
138670	3.480345964
138770	3.383466721
138870	3.43765974
139170	3.499346018
139274	3.232027292
139574	3.430328369
139674	3.374179363
139874	3.204143047
141974	3.423884392
143174	3.451098442
143574	3.495686054
144278	3.105097532
145078	3.326913834
145178	3.29557085
145278	3.40624094
145878	3.436748743
146278	3.318823338
146478	3.622681856
148378	3.361564159
149278	3.605615139
150182	3.230476379
150382	2.799958944
151282	2.831575871
151482	3.091608047
151582	2.87971735
151682	2.952464581
152082	2.762144089
154586	2.675256729
154786	2.805211067
154886	2.558853865
155486	2.729115486
155686	2.631461859
156786	2.545436382
157186	2.731561184
157286	2.620995522
158786	2.547351837
158986	2.671536922
159086	2.408702374
159286	2.680888653
159290	2.486450195
159590	2.306360006
159790	2.491321564
160090	2.571008682
160190	2.811116934
161090	2.633387566
161290	2.559715271
161690	2.490936041
161790	2.623393536
162190	2.684905052
162590	2.497137547
162690	2.554997921
163190	2.711889744
164494	2.450964928
165794	2.429866314
166894	2.292033672
168894	2.480641365
170698	2.407584906
170998	2.355926037
171798	2.512794018
172498	2.488418579
173498	2.346779346
174198	2.436214209
174502	2.362903595
174902	2.456141949
175002	2.362589121
175202	2.423342466
175502	2.356663704
175702	2.327834606
175902	2.356419563
176602	2.347743273
177002	2.337404013
177802	2.403101444
178102	2.416139603
178302	2.449755192
178402	2.295372009
178702	2.462225914
179102	2.450373173
180306	2.226907015
181306	2.461848021
181606	2.232199669
181806	2.501078606
183106	2.252199411
183206	2.467656851
183706	2.395662785
184206	2.25466609
185210	2.248748779
185610	2.597649813
186510	2.623817205
186610	2.449589014
186810	2.388997793
187010	2.338383436
187310	2.403510571
188510	2.234692574
189010	2.289701939
189714	2.366095304
190114	2.232163429
190714	2.350894451
191414	2.571825027
191914	2.287250996
192614	2.316143274
192814	2.515779257
193514	2.311020851
194318	2.381766796
194918	2.259842396
195118	2.522827148
195618	2.142751217
195718	2.558290482
197318	2.228827953
197918	2.238894463
198818	2.551735163
200322	2.211421013
201322	2.309374332
201622	2.421395063
202422	2.294359684
203822	2.11990118
204122	2.186594486
204326	2.337749481
204726	2.196135521
205126	2.476836681
205426	2.467574596
205626	2.305913448
207026	2.104734898
207226	2.367091417
209226	2.63855648
209530	2.225617409
210130	2.450357676
210730	2.424061537
211030	2.058973789
211930	2.303964138
212630	2.131942511
212830	2.329258204
213530	2.337840796
213630	2.389439583
214030	2.188271523
214230	2.336884975
214934	2.155206919
215034	2.184229136
215234	2.326494217
215434	2.076985836
215534	2.326710939
216534	1.988761663
217434	2.347381115
217734	2.405908108
218134	2.251852036
218534	2.105071068
218934	2.232527018
220638	2.355175018
221538	2.297354937
222638	2.088934183
222738	2.279474258
223038	2.353194714
223138	2.164401054
223438	2.255585909
223738	2.684934855
223838	2.406091213
224842	2.371824026
225042	2.241816282
226442	2.080606937
226542	2.209927797
226942	2.225010157
227242	2.029205084
228142	2.482995033
229346	2.167844534
230046	2.169145107
231246	2.128045082
231546	1.955591798
231746	2.251487732
235450	2.099567652
237250	2.068652153
237350	2.180230141
238550	2.064656734
239050	2.05137682
239554	2.272416353
239654	2.383160591
240854	2.194133997
242154	2.154727936
242254	2.405371666
242454	2.281249762
242954	2.146691799
243054	2.271047831
243254	2.162332058
244254	2.300566673
246058	2.089209318
246158	2.336899757
246658	2.11881876
247558	2.203296661
247858	2.015612125
248858	2.135850668
249058	2.290256739
249362	2.015740871
249762	2.198555946
250062	2.106981277
250462	1.991728425
250562	2.299238205
250762	2.091135025
251062	2.031465054
252062	2.211233616
252762	2.398605108
253262	2.149158239
254162	2.199202299
254362	2.506624222
254466	2.299740553
254566	2.281063795
255066	2.056698322
255766	2.421755791
256566	2.068950653
256966	2.066752672
257766	2.066111088
259470	2.077501297
260070	2.292907238
261370	2.083032131
261570	2.22153616
261770	2.282791615
262370	2.215346098
263270	2.268153667
263870	2.138292074
263970	2.24112606
265174	2.185269356
266074	2.209034443
266274	2.14593482
266474	2.208062172
266974	2.207290173
267074	2.357354879
267474	2.106155157
267774	2.348931789
267974	2.107491732
268574	2.201286077
268774	2.20665431
268874	2.085356236
269374	2.217079163
269978	2.367004871
270778	2.037722111
272578	2.340962648
272778	1.992958784
273378	2.243888855
273678	2.051873684
273878	2.181687355
274178	2.14763999
274378	2.321769476
274782	2.077507257
275282	2.097547293
275582	2.365250587
275982	2.22888875
276282	2.233412981
276582	2.294537067
276882	2.08212924
277282	2.297578573
277782	2.286412001
278282	2.454119682
278582	2.16443181
278982	2.168034554
279586	2.196562767
279786	2.036072016
280186	2.146725416
280686	2.216765165
280786	2.08718276
281086	2.049912453
281186	2.001623869
281786	2.218090057
282286	2.210992336
282486	2.206276417
283186	2.080953598
283786	2.302692652
283886	2.277678967
283986	1.999799967
284186	2.310362339
284590	2.383161783
285190	2.291352034
286690	2.333079338
290794	2.15882349
291194	2.176979542
291494	2.274865627
291694	2.335646391
292094	2.186880589
292494	2.364072323
292694	2.288836479
294394	2.112546921
294598	2.058750391
295698	2.117012024
297598	2.451442242
298398	2.193707705
299502	2.010157108
299702	2.345736742
300202	2.164972544
300302	1.737942457
300402	1.908791661
300602	2.289801598
301702	2.192583323
302002	1.998411059
302902	1.861228466
303202	2.03370595
304202	2.022268772
304402	1.91579473
304606	2.129536629
304706	2.137687922
305606	1.961309552
306006	1.895815253
307106	2.149918556
307506	1.958793998
307706	2.033730268
309306	2.035520077
310510	1.980898738
311310	1.96363163
311510	1.74680233
312210	1.881228924
312310	1.879311204
312910	2.049268961
313710	1.843286514
314614	1.793244004
314714	1.979138017
316914	1.872603655
317114	1.858648777
317714	1.870399952
318014	1.686944008
318214	2.0691185
319314	1.933222413
320618	1.836883545
321318	2.012266636
321518	2.072168589
322218	1.960804701
322818	1.890962481
322918	1.879780769
323318	1.934925437
323418	2.087903976
323818	1.908669233
323918	1.795618773
324318	1.875878096
324722	1.749680281
325622	1.71334672
325722	1.714307308
325822	2.152493954
326622	1.931704998
326922	2.035995483
327322	2.03293705
328022	2.011842728
329422	1.892249942
330126	1.990021944
331226	1.824826717
331426	1.797673225
331726	2.157624722
331826	2.078295231
331926	1.903290987
332526	2.009209394
332626	1.835005641
333626	2.065284014
334326	1.973074198
334730	1.759948969
334830	1.76264143
335330	1.783262134
336030	2.075548887
336430	1.945500374
336830	1.982608557
336930	1.999313831
338530	1.862208605
338730	2.106699467
339434	1.889622688
339734	1.744334459
340734	1.89055264
340834	1.982936382
341434	1.944473863
342734	1.815919876
342834	1.933197021
343334	1.8512187
343734	1.768267393
343834	1.970313549
343934	1.903581619
344438	1.844543457
345038	1.821632028
345538	1.736671209
347238	1.822796583
348838	1.93386364
348938	1.786742449
349542	1.541270375
349842	1.838261127
349942	1.762260437
350342	1.822845936
350442	1.775207043
351042	2.090991974
352942	2.066162109
353142	1.728219867
353942	2.044782639
354142	1.833231568
354442	1.971463323
355046	1.917937875
355146	1.790990114
356046	1.905852914
356746	2.01837039
357646	1.814125896
359446	1.818872094
359550	1.629864097
359950	1.983463764
360550	2.010012627
361350	2.110813379
362050	1.898115396
362950	1.892034769
363350	2.035909176
364150	1.781665564
365454	1.823146701
366954	1.90544641
367354	1.881879091
367454	1.660579562
367854	2.029760361
368154	1.914514661
368254	1.905709028
368454	1.805131912
368654	1.802736998
369758	1.759876728
369858	1.727499008
370758	1.824443221
371058	1.753085732
372158	1.903483152
372258	1.84982717
372758	1.83366251
372858	1.933516741
373258	1.859515071
373358	1.674228311
373558	1.929670572
374462	1.843850493
375262	1.765050292
376362	1.975751877
377062	1.869366884
377562	1.79080987
377662	1.750683904
378362	2.056743622
379062	1.8050946
379162	1.916801929
379262	1.714298725
379362	1.870107412
379466	1.862495661
380166	1.860479236
380966	2.024212599
382166	1.758688927
382566	1.653650403
382666	1.720535517
383366	2.074814558
383766	1.869991541
386370	1.740419149
387570	2.031432152
387970	1.866446495
388370	1.850976944
388470	1.833007693
389170	1.955179691
389574	1.845328331
390574	2.045138597
392474	2.31735754
392774	2.243223667
394478	1.748036146
394778	1.576454163
395078	1.843982458
395978	1.930350661
397378	2.002582073
397978	2.044910908
398378	1.423063874
398478	1.770328522
398578	1.908937454
399078	1.912501812
399882	1.850656509
400382	1.650182128
400982	2.031575441
401282	2.165023327
401982	1.95206666
402582	1.747818708
402682	1.699696541
403082	1.658038974
403382	1.961188316
404486	1.835995197
404786	1.871639609
405486	1.807669878
405986	1.687140822
406386	1.809922695
406886	1.888396859
406986	2.084362507
408486	1.766149521
408886	1.804020762
408986	1.994969964
410290	1.990947723
410590	1.777089357
410790	1.933108807
410890	1.638707876
411090	1.758062243
412690	1.785834312
413390	1.791624308
415394	1.743761778
416194	1.954397559
416594	1.743220329
417194	1.806962729
417494	1.93121326
417794	1.642484546
417994	1.969007015
418094	1.732680082
418494	1.67591989
418694	1.771743536
419094	1.87210083
419498	1.764317036
419898	1.747595549
420398	1.709638715
421398	1.731428146
422498	1.754459143
422998	1.878506422
424498	1.747147083
424702	1.82030201
426002	1.799257398
426702	1.754500151
427002	1.79156518
427602	1.828766823
428102	1.73880589
430406	1.987446547
431606	1.727982998
432506	1.686542153
433206	1.811695814
434006	1.779906154
434106	1.728541493
434206	1.786593437
434710	2.039829969
435710	1.812667608
435910	1.809142709
436310	1.556164742
437910	1.911403418
438010	1.982681155
438110	1.960642934
438610	1.808235526
440214	1.655600548
440414	1.757914782
440614	1.816720128
440714	1.852734447
441114	2.072777748
443214	2.045291662
443714	1.718623996
443814	1.832034111
443914	1.514294863
444014	1.652255416
444818	1.692261577
444918	1.808548212
445718	1.75222981
447418	1.53602922
447718	2.080311775
447918	1.9395504
448118	1.459405065
448318	1.734868288
450122	1.899871945
450722	1.930490971
451222	1.739235878
451822	1.932170272
451922	1.639718533
452122	1.695151329
452322	1.787287235
453922	1.897599578
454626	1.735780239
455026	1.695629358
455226	1.947997451
455326	1.983653069
456026	1.90790534
456726	1.732378721
456826	1.873510242
458026	1.978405237
459930	1.712970495
460130	1.874015808
460230	1.747547984
460330	1.906207561
460530	1.597753167
460830	1.736605525
461730	1.970277667
462130	1.851551771
462330	1.992390156
462530	1.8023417
462830	1.901219606
464330	1.676162839
464430	1.701529503
464734	2.049098969
465434	1.689381361
467834	1.79146862
469434	1.645846128
471538	1.716879368
472338	1.816834211
472738	1.805836439
472938	1.741368055
473038	1.800747871
473438	1.734608054
473638	2.022654772
474438	1.725810528
474842	1.961540341
475742	1.603037715
477242	1.918606997
477342	1.901929855
477842	1.898350954
478242	1.858482599
478842	1.852083445
479042	1.826470494
479342	1.664157867
479546	1.918361664
480146	1.763751864
480846	1.892232537
481246	1.795250416
482046	1.649202347
482146	1.838673353
482446	1.708238363
483646	1.686998129
483746	1.8005445
484950	1.931825399
485050	1.726805687
485350	1.820783854
485550	1.761265278
485650	1.80944705
486050	1.700101733
486750	1.628213644
487350	1.850266099
487450	1.889058232
489450	1.597151995
489554	1.68786037
489754	1.933524847
490054	1.889975905
490954	1.932126045
491754	1.811658263
492054	1.710224509
493654	1.73483777
495258	1.959234238
495858	1.881934643
496058	1.906831741
496258	1.597263098
496658	1.85520792
496758	1.811511993
497158	1.89075613
498058	2.087881565
499058	1.659942269
499862	1.843298674
499962	1.821902752
500262	1.744737864
501662	1.819130182
502362	1.830879927
502562	1.764396787
502862	2.129793167
503662	1.909291148
504162	1.833091021
504966	1.825211048
505166	1.998714566
505366	2.090174675
505466	1.820369005
505666	2.068249464
506266	1.602122784
506466	1.828510642
506666	1.543948531
506766	1.762956858
506966	1.932206154
507566	1.810632586
507666	1.945209384
509066	1.920060754
510370	1.807323575
510770	1.693376303
511070	1.641901016
511170	1.696570635
512070	1.911809325
512270	1.811748147
512870	1.674962521
513370	1.849050999
513770	1.829142809
513870	1.953398705
513970	1.832440138
514674	1.97400701
515474	1.811747551
516674	1.862468958
519474	1.873198032
521778	1.692391396
522178	1.867304802
522278	1.715578556
522378	1.701095343
522678	1.679373264
522978	1.957366109
523778	2.051374674
524582	1.908113956
524782	1.941639185
524982	1.884814262
525182	1.734627604
528082	1.771244764
528282	1.701684237
528582	2.091332436
528782	1.836942792
528882	1.806521654
529586	1.904836774
530786	1.923511267
531186	1.906179428
531286	1.84480238
532286	1.732011795
532986	1.722677946
533086	1.797741771
533986	2.024394274
535290	2.017762184
536190	1.780843258
536990	1.877549648
537090	1.831700087
537190	1.88723135
537790	1.910999656
537890	1.845199585
538090	1.830912828
539290	1.714603901
539590	1.581205845
539894	1.710241079
541294	1.75487864
541394	1.77980566
541994	1.69056201
542894	2.013825655
543194	1.691517949
543694	1.63036561
544394	1.846171856
545698	1.622076392
546298	1.783554077
546598	1.928305864
546898	1.885095835
547198	1.921468258
548198	1.670986772
548798	1.503231287
549198	1.68443048
549498	1.70699811
549602	1.758679867
549802	1.847393394
550002	1.699007511
550802	1.636668682
551202	1.851623654
551402	1.762032986
551502	1.878115654
552002	1.659488082
552402	1.674146295
553802	1.653307676
554302	1.86705935
554502	1.799412966
554706	1.774374962
554906	1.912920713
555606	1.865497828
555706	1.700899959
556406	1.751882076
556606	1.996282816
557406	1.768924475
557506	1.581592917
557606	1.901581764
558006	1.825658679
558606	1.556349158
559106	1.692717671
559506	2.132730246
559810	1.985721588
563110	1.934089184
563810	1.61380291
564210	1.884064674
564310	1.76706624
564914	1.752593398
565114	1.889396191
565614	1.804682255
566514	2.016376495
567214	1.599026442
567314	1.686389685
567914	1.707158089
568214	2.091629028
569514	1.885364294
570118	1.648544669
570218	1.673719049
571618	2.091489315
572618	1.912992954
572718	1.842656851
573018	1.857044816
573618	1.703241587
574618	1.56446743

==> data/in1k_rn50/in1k_rn50_loss_s2fp8.dat <==
Step	Value
501	7.459111691
1801	6.143327236
2401	5.87375927
4001	5.099396706
4201	5.157208443
4401	5.027646065
4501	4.75741291
4701	4.97119379
5205	4.911169052
5505	4.801473618
6405	4.426222801
7005	4.25616169
7205	4.397279263
7305	4.392145634
7805	4.318310738
8605	4.109549522
9305	4.153772831
10009	3.820075035
10309	3.982773781
10409	3.978074551
11109	3.907109499
11609	3.930576801
12409	3.720714092
12809	4.054461479
13709	3.883009672
14809	3.665610313
15213	3.711810589
15513	3.560299873
16413	4.15212822
16513	3.777677536
17513	3.593133926
18013	3.756535292
18213	3.83035326
18313	3.535958767
18713	3.266066074
19513	3.490439653
20217	3.668755531
20317	3.634100914
20817	3.674365759
21917	3.413508892
22517	3.383111954
23017	3.392773151
23317	3.395249605
24517	3.558140755
25021	3.591813326
25521	3.61040163
25821	3.607069016
26221	3.436757326
26621	3.618089914
26821	3.550414085
28721	3.31519866
29221	3.515992403
29321	3.313924074
29821	3.439167976
30225	3.710131884
30425	3.645311832
31225	3.454079628
31325	3.437906742
32025	3.19837904
32125	3.352295637
32425	3.688159943
33325	3.534408808
34125	3.654902935
35629	3.443424702
36029	3.497406721
36629	3.422185421
37029	3.338020563
37229	3.774592876
38529	3.602521896
40033	3.483473539
41333	3.486727715
41433	3.364330053
41633	3.325973034
42233	3.532744169
43133	3.720669746
43333	3.448870897
43433	3.355992317
43733	3.381360769
44333	3.427416801
45137	3.51608634
45437	3.41330862
45537	3.493964672
46537	3.665564537
48037	3.546576977
48237	3.366033077
48437	3.272943974
49837	3.774230957
50241	3.37537384
50441	3.422549725
50741	3.425361156
51541	3.58240366
52141	3.765942097
52341	3.428168297
52641	3.264127254
53241	3.215279818
53741	3.58739233
54741	3.620268583
54941	3.496984959
55245	3.275224209
55845	3.71505928
56245	3.30267334
56845	3.265290022
57045	3.495890856
57145	3.268522501
57345	3.362592697
57545	3.655295134
57645	3.539060593
58145	3.438168049
58245	3.505039215
59145	3.345044613
59745	3.524894953
59945	3.259980679
60349	3.313139677
60849	3.526432276
61049	3.504995823
62249	3.354027987
62949	3.381035805
63049	3.551386833
63249	3.401796818
63449	3.467772961
63549	3.372503281
63749	3.189394951
64949	3.534672737
65153	3.29711318
65553	3.367784977
65853	3.475060225
66153	3.302079916
66553	3.232784986
66653	3.165580273
67053	3.704754353
67553	3.288285971
67653	3.614571571
68653	3.180721283
69053	3.448759556
69353	3.484090805
70057	2.964203358
70457	3.384029388
70757	3.244771957
70857	2.979914904
70957	3.412412167
71657	3.293073416
72257	3.475069523
72457	3.268919706
72557	3.52261281
72957	3.382332802
73357	3.523671627
73657	3.72945857
73757	3.340662718
73857	3.531735182
74257	3.443691492
75061	3.332472086
75461	3.380691767
75561	3.430094719
75661	3.427487373
75861	3.17351985
75961	3.488423347
76561	3.400588512
76961	3.164022446
77061	3.186067104
77261	3.585776567
77461	3.583115578
77761	3.350361347
77861	3.333884954
77961	3.629613876
78061	3.309673786
78361	3.749078512
78761	3.49821353
79261	3.524880409
79361	3.447341442
79461	3.463991404
80061	3.613043785
80965	3.435478449
81265	3.283313274
81665	3.662515163
82065	3.448390961
82265	3.451975822
82765	3.310620308
85069	3.398629665
85269	3.199099064
85369	3.186568737
85769	3.286068678
85969	3.603192806
86369	3.377349854
86569	3.420531273
87369	3.367959738
87969	3.684570074
88369	3.346465588
89069	3.545014858
89169	3.506395102
89269	3.579689026
89369	3.308965206
89869	3.398760319
90069	3.398152351
90273	3.381739616
90373	3.342970133
90573	3.505228281
91373	3.504401684
91473	3.353663683
91773	3.16744709
92473	3.854516983
92773	3.315527916
93673	3.045164824
93873	3.478692532
94073	3.327066898
94373	3.127076149
94473	3.537141085
95277	3.40177846
95377	3.253100634
95777	3.345337152
95877	3.371602774
95977	3.468029022
96077	3.35253191
96477	3.410241127
96577	3.293074846
96877	3.53943038
96977	3.392066002
97777	3.496684074
98177	3.477277756
98377	3.624588966
98577	3.311644554
98677	3.232968807
99577	3.261949539
99877	3.168466091
100581	3.449038267
100781	3.3347435
101181	3.580282211
101281	3.485215425
101781	3.464279175
102481	3.338484764
103581	3.515163422
103781	3.371037245
104381	3.400400162
104681	3.604068279
104881	3.558769226
105185	3.276578903
105585	3.433544159
105785	3.345455885
106285	3.32418704
106385	3.317471981
106485	3.580655575
107285	3.483615398
107885	3.600788116
108285	3.479176998
108385	3.554641485
108485	3.590584517
109385	3.62550354
109885	3.479846001
111189	3.203118801
111389	3.418046236
113389	3.202103615
113489	3.249260426
113889	3.601847649
113989	3.317984104
114089	3.313929081
115793	3.361483574
116293	3.259089947
116993	3.25632453
117093	3.482337952
117693	3.427060127
117893	3.498274326
118393	3.418080807
118593	3.441839457
118793	3.572784901
119193	3.659537554
120897	3.669047832
121097	3.481079817
121297	3.172753334
122097	3.611999512
122397	3.659608364
122997	3.245845795
123197	3.413998127
123397	3.736253262
123497	3.283946514
123797	3.472997665
124297	3.611788511
125097	3.366275311
125701	3.19606781
126301	3.143764257
126701	3.167735577
126801	3.400420189
126901	3.34790349
127001	3.468902349
127601	3.620505095
128601	3.061992168
128801	3.505549431
129101	3.608360052
129201	3.435736179
129501	3.485692024
130101	3.429159164
130205	3.466950417
130505	3.286149025
130805	3.36554718
131105	3.288796902
131205	3.546225071
133005	3.36220789
134105	3.394686699
134505	3.557863474
135909	3.366079807
136209	3.457468033
136309	3.363241196
136509	3.635928869
136609	3.418104649
138609	3.485278606
138709	3.341414928
138809	3.509109974
139309	3.517526388
139609	3.623837709
140009	3.439887047
140113	3.370031357
140513	3.386091471
140913	3.416250467
141313	3.425205469
142913	3.372195959
143813	3.30109787
143913	3.595751762
145013	3.389545918
145717	3.227909088
145817	3.180144072
146117	3.589151144
146317	3.200479031
146417	3.395281315
147217	3.587401867
147317	3.324719191
148017	3.416079521
148217	3.602394104
149517	3.612163305
149617	3.47467947
149917	3.551779032
150521	3.110909939
151721	2.911372662
152221	2.748262882
152321	2.80837965
152521	2.615785122
153221	2.915854454
153921	2.776446819
154021	2.920706749
154921	2.775168657
155225	2.616673946
155425	2.599508762
155825	2.591173649
156725	2.603604317
157425	2.653449774
157525	2.522586823
158025	2.346642971
158825	2.379889727
159025	2.540166378
159725	2.502782345
159825	2.842577934
160129	2.550604582
160629	2.486887455
160929	2.513355494
161129	2.398648262
161429	2.560519695
161729	2.579703331
162129	2.679931402
162929	2.415434599
163729	2.418572903
163929	2.413821936
164129	2.503484249
164429	2.383496046
164529	2.434783459
165129	2.425180674
165133	2.259190559
165933	2.217196465
166233	2.22235775
166333	2.604079723
166433	2.391011953
166533	2.450770378
166733	2.422285795
167033	2.384837151
167733	2.280977726
167833	2.545341969
168533	2.21680069
168633	2.26265645
168733	2.234921932
169633	2.417933226
170033	2.507521629
170137	2.340622187
170237	2.29328084
170437	2.313511372
170937	2.309780121
171037	2.140080214
171237	2.365989208
171337	2.251388073
171437	2.224170208
171937	2.473525286
173337	2.447027683
174237	2.109755993
174837	2.201402903
175441	2.075807333
175541	2.23905015
176441	2.487779856
177141	2.203072548
178041	2.246312141
178341	2.094509363
179041	2.345458031
179241	2.17224741
179641	2.228499651
180545	2.165705919
180645	2.161534548
180945	2.051469803
181445	2.148616791
181845	2.115162611
183145	1.976464391
183345	2.273498058
183445	2.105718136
184045	2.072863817
184145	1.906001091
184245	2.269396305
184445	2.128976822
184645	2.163230896
185749	2.055942297
187549	2.110716105
188149	2.125115871
188849	2.198442459
189449	2.067171574
189849	1.855481863
190049	2.167135239
190153	1.985332489
190753	2.143400669
191053	1.92298007
191253	1.878202438
191553	2.025589943
191853	1.903624892
192153	2.007098436
193053	1.812035561
193253	2.105971813
194453	2.322408915
194553	1.935167789
194653	2.00255537
195957	1.740184069
196357	2.083027601
196757	1.916061759
197157	2.121953726
197257	1.968711495
197557	2.061079025
197757	1.909669399
197957	2.108730316
198757	2.082806587
198957	2.050745964
199257	1.9461025
199557	2.005639553
199857	1.979848146
200057	1.839756966
200261	2.156474113
200561	1.963522196
202161	1.913709521
202861	1.974385023
203361	1.950348616
203461	1.87887466
203561	1.990529895
203761	2.03440237
203861	1.842931747
204061	1.847848892
204261	1.913498282
204661	2.05353117
205061	1.870617747
205465	1.896021485
205665	1.779205084
206365	1.95824337
206565	1.766875029
206665	1.890761018
207165	2.180550098
207565	1.984474778
208065	2.015271902
208265	1.802018046
208365	1.856972575
209365	1.990813375
209465	1.966060758
209865	2.187240124
210165	1.975730896
210369	2.005362511
210469	1.876966834
210769	1.918448448
210869	2.055784702
211069	1.757589459
211569	2.033274651
211669	1.768552542
212369	1.902074575
212469	1.852214098
212869	1.676727057
213069	1.908765197
213269	1.877827406
213669	1.826305389
214669	2.208669662
214869	2.201453924
215069	2.08463645
215169	2.080676317
215473	1.767787457
215773	1.702656984
216573	1.854321241
216973	1.805742025
217273	1.853927851
218373	1.960313797
218773	1.935733676
218973	1.901088715
219473	2.106781483
219573	2.014305115
219773	2.083403826
219973	2.207262993
220073	1.919767618
220177	2.082453728
220377	1.82384336
220477	1.887509704
220877	1.75810039
221177	1.767615199
221477	1.950835705
221977	1.970797539
223177	1.940827608
223577	1.816150665
223877	1.79177928
224877	1.936177373
225381	1.8753438
225481	2.016443729
225681	1.772849321
225981	1.930146813
226281	1.906630874
226381	1.83373785
226481	1.923992395
227481	1.975295544
227581	1.863162756
227681	1.910934687
227881	2.154126644
229081	1.96323514
229181	1.876875401
229281	1.870592475
229381	1.859022379
230181	2.141011715
230985	1.74627924
232685	1.816989303
234085	2.112323284
234385	1.810053229
234485	1.842329979
234585	1.752622485
234785	1.924970269
235489	1.803966761
235689	1.797481775
236089	1.696434975
237089	1.905685306
237889	1.937095046
237989	1.943918943
239089	1.698765993
239889	1.931748867
240393	1.906895995
240493	2.022268534
240693	1.743360519
240893	1.700750709
241393	1.789783716
243293	2.036552668
243493	2.150194407
243893	1.919739842
243993	2.03262949
244993	1.950680256
245193	2.136665344
245397	1.809297323
245497	1.738669395
245597	1.815141678
246597	2.158220768
246697	1.886289716
246997	1.827740431
247197	1.713606596
247597	2.17908144
247797	1.952345133
248097	1.733775258
248297	1.87247467
248497	1.904435754
248697	1.826864481
249597	1.880212545
249997	1.835319519
250301	1.819810271
250501	1.950260043
250801	1.795986891
251101	1.969214678
251701	1.844133258
251801	1.67509985
252201	1.859552979
252501	2.080881596
252801	1.895658731
253001	1.803528666
253901	1.920016289
254201	1.909014821
254301	2.005280733
254401	2.105325699
254501	1.938927889
254801	1.871572137
255201	1.704024315
255705	1.794889569
255805	1.980975032
256105	1.743104696
256905	1.972402811
257405	1.855944633
257705	1.784323454
258005	2.112615585
258105	1.837349892
258705	2.086434126
258905	1.893124819
259505	1.952787638
259805	1.820572853
260105	1.985385776
260205	1.911121845
260509	1.914021611
262409	1.678934813
262809	1.715218186
263009	1.747926235
263509	1.856517792
264009	1.856808186
265213	1.881715775
265613	1.960580111
265913	1.90826869
267413	1.613248229
268513	1.737054586
268613	1.875743747
268913	1.956562757
269513	1.924997091
270213	1.827436328
270217	1.794070721
270317	1.921514034
270417	1.799771547
270517	1.802518487
270617	1.813160181
271417	1.74252224
273717	1.888750792
273817	1.927407742
273917	2.001662731
274617	1.9393363
275621	1.851011395
275821	1.722424984
277021	1.948105812
277121	1.872359514
277421	2.089044333
277621	1.692533255
277721	1.836852431
277921	1.796069503
279821	2.103331089
280225	1.853567123
280525	2.034723043
280825	1.591995478
281725	1.762463093
281825	2.063394547
282425	1.846060991
282625	1.9857831
282725	1.754287004
283325	2.052881956
283625	1.851536751
283725	1.799619436
284225	2.042117119
284425	2.108522415
284625	1.774289966
284925	2.036396027
285025	1.757330179
285729	1.578139782
286229	1.87173748
286429	1.655287981
286529	1.783942699
286629	1.80008769
287729	1.935755491
288729	2.156803846
289529	1.782166481
291133	1.976722002
291633	1.671338081
291833	1.717782974
291933	1.876241684
292233	1.813765049
293233	1.934463263
293833	1.631246567
294233	2.174860477
294733	1.797384262
294933	1.708379269
295133	1.855909348
295237	1.912979603
295437	1.963696361
295837	1.754653811
295937	1.724307537
296237	1.779469728
296837	1.777991533
297037	1.735656738
297337	1.737733483
298137	1.760238171
298337	2.000049829
298437	1.82137835
298537	1.837720156
299337	1.840191364
300741	1.755592585
300941	1.787447333
301141	1.52003479
301341	1.708390951
301541	1.686207056
302441	1.451691508
302841	1.776534557
303041	1.486474276
304141	1.701788664
304541	1.673566818
305445	1.723448038
306345	1.661479592
306845	1.755317211
307545	1.651975751
307845	1.586001396
307945	1.57234323
308545	1.54593575
308645	1.613241434
308845	1.778495908
309145	1.511667728
309645	1.580750942
309945	1.492978096
310045	1.486442804
310245	1.656387568
311749	1.678022742
312449	1.675464153
312849	1.539693356
313549	1.616103888
313649	1.585945964
314349	1.648246527
314649	1.682435393
316953	1.456484318
317253	1.370914221
317453	1.807992935
317953	1.502249002
318253	1.63020587
318353	1.563076735
318553	1.613910437
318653	1.647871733
319353	1.508625865
319553	1.575084686
319753	1.596868515
320557	1.54960084
321057	1.406566501
321957	1.467805624
322157	1.710592866
322357	1.598564863
322757	1.618708372
323057	1.621128321
324357	1.649891853
324457	1.524414778
324557	1.515255451
325157	1.586759329
325861	1.529203892
326461	1.65249896
326561	1.672147036
326661	1.315885305
327061	1.611460447
327561	1.616891623
328261	1.747917652
329061	1.419023514
329461	1.69772768
329861	1.487105846
330061	1.594822049
330565	1.436904907
330865	1.660184145
331065	1.578089118
331265	1.434346437
331465	1.560296178
331765	1.575674415
332265	1.376458406
333465	1.482371569
333965	1.594165087
334465	1.67246592
336169	1.533959985
336569	1.57185483
336869	1.557992935
337369	1.536690831
337969	1.524957895
338069	1.690680504
338469	1.564556241
338669	1.736917257
339269	1.661970377
339369	1.422647119
339969	1.479037046
340573	1.679723978
341173	1.372199059
341473	1.360557914
342073	1.491279125
343173	1.569294572
343373	1.46526587
344073	1.522977114
344373	1.658215761
344573	1.598729134
344673	1.472433805
344873	1.514596462
345277	1.581329465
346877	1.460408688
347077	1.51262784
347177	1.530925751
347577	1.818931937
347677	1.522916317
348077	1.385329962
348277	1.41813004
348877	1.654233694
348977	1.471122861
349277	1.488590002
349677	1.625433087
350781	1.37004447
351281	1.638313532
351581	1.510089636
352481	1.477610588
352581	1.494210124
353181	1.55608952
353281	1.556660295
354681	1.443736076
355081	1.479717851
355281	1.681673765
355385	1.584147811
355685	1.496622324
355985	1.503947616
356885	1.507387638
357485	1.682480693
357685	1.496573925
358785	1.513942599
358885	1.578798532
359485	1.628745556
360185	1.420162916
362489	1.596266389
362589	1.429237604
362789	1.609434724
363089	1.545564175
363289	1.546394467
365293	1.58252573
365593	1.18363297
365993	1.494551659
366093	1.425735593
366193	1.504683614
366793	1.430841923
367093	1.391168594
367293	1.377390385
367493	1.422845483
368193	1.493643641
368593	1.557005644
368893	1.623803258
369393	1.553743839
370193	1.561268806
370497	1.500102997
370697	1.466426492
370897	1.599408627
371597	1.353898883
372197	1.500849485
372397	1.369270563
372697	1.488659143
373797	1.367435098
373897	1.493060708
374297	1.444657803
374797	1.362357855
374997	1.372619867
375901	1.428321958
376101	1.484236956
376301	1.504353881
377601	1.565578818
378201	1.49254024
379201	1.465320706
379701	1.519017696
380305	1.451546431
380605	1.345072269
380805	1.484848976
382805	1.411028385
382905	1.408921242
383005	1.426832914
383505	1.498606801
383705	1.324278355
384305	1.526187301
384705	1.392652631
385309	1.441789269
385409	1.370579481
385509	1.503480315
386009	1.386305332
386109	1.306916714
386509	1.482073069
387609	1.384272218
388209	1.704931974
388809	1.556298971
389109	1.360816002
389309	1.480293155
390209	1.386300325
390513	1.548009992
390913	1.472898245
391113	1.699507236
391613	1.495498657
392013	1.350298047
392213	1.388632298
392513	1.442238092
393013	1.187758207
393413	1.493046165
393513	1.409646988
393713	1.422312975
394613	1.487738848
394713	1.437405705
395717	1.516833067
395917	1.522891402
396017	1.52106905
396717	1.42558217
396917	1.300802469
397017	1.388949633
397117	1.37183249
397217	1.598725557
397617	1.380603433
397817	1.640721917
400017	1.4468261
400317	1.646197796
401121	1.636841774
401421	1.369340181
401621	1.493974686
402121	1.450076222
402221	1.403608799
402421	1.47941947
403221	1.478759289
403721	1.258443117
404421	1.434222937
407125	1.423915267
407825	1.332342863
408925	1.290442467
409425	1.379776716
410325	1.32654357
410329	1.321906924
411329	1.349281788
411429	1.556965828
411529	1.266982794
411729	1.473462224
411929	1.407725215
412129	1.300731659
412229	1.290939212
412329	1.342862964
412529	1.331627965
414329	1.355561018
414829	1.310820341
415329	1.456946373
415533	1.228688598
415833	1.366622925
416333	1.346231937
417433	1.444585562
418333	1.387145638
418633	1.226853728
418733	1.413457155
419633	1.565508246
420233	1.383996367
421637	1.243583202
421737	1.520809054
422337	1.353672743
422737	1.39424777
423037	1.312557101
423637	1.486559391
423837	1.476303458
424737	1.142318487
425137	1.357210159
425641	1.3392663
426141	1.457254887
426741	1.451181889
427141	1.467044234
427641	1.333653092
428341	1.406242132
428741	1.46541214
429641	1.280691504
429941	1.157684565
431045	1.371046782
431745	1.507947922
432045	1.32932806
432245	1.575055122
432345	1.416971922
432745	1.244321585
432845	1.500323653
432945	1.32411015
434145	1.36433363
434745	1.397430539
434845	1.33912909
435045	1.419389844
435449	1.277707815
435549	1.357772827
435849	1.505744696
436449	1.332580805
436849	1.376910567
437549	1.416215897
438549	1.391614437
439149	1.245826721
439549	1.483814597
439849	1.476070523
440553	1.353544116
440753	1.409327745
442053	1.543744802
442453	1.33285296
442553	1.306025267
444453	1.420553088
444553	1.385473728
444853	1.289215565
444953	1.327493191
445457	1.222201109
445657	1.303826571
446457	1.254430056
446657	1.398149133
446757	1.405405879
448057	1.494591117
448157	1.335751772
448257	1.407475829
448357	1.461046457
448857	1.268053293
449157	1.411292076
449257	1.300925136
449557	1.352976322
449757	1.520699978
450561	1.33554244
450861	1.410924554
451061	1.308347702
451261	1.363549709
452461	1.243306398
452861	1.276345253

==> data/ml1m_ncf/fp32.dat <==
Step HR NDCG Loss
1 0.4937 0.2740 0.3104181
2 0.5666 0.3174 0.3016344
3 0.5983 0.3393 0.2554023
4 0.6166 0.3543 0.24705313
5 0.6318 0.3677 0.2543689
6 0.6469 0.3786 0.21865872
7 0.6578 0.3848 0.2710196
8 0.6631 0.3884 0.24284254
9 0.6608 0.3900 0.27055815
10 0.6629 0.3924 0.21963178
11 0.6667 0.3952 0.2464565
12 0.6674 0.3977 0.2524253
13 0.6707 0.3984 0.24138774
14 0.6675 0.3966 0.27036402
15 0.6664 0.3996 0.20673725
16 0.6682 0.3986 0.23343426
17 0.6680 0.3973 0.22646594
18 0.6642 0.3950 0.27757946
19 0.6697 0.3986 0.21214576
20 0.6656 0.3993 0.20781188

==> data/ml1m_ncf/fp8_mm_emb.dat <==
Step HR NDCG Loss
1 0.4656 0.2573 0.51427597
2 0.5210 0.2905 0.33027875
3 0.5649 0.3191 0.28472447
4 0.5866 0.3292 0.28384215
5 0.5035 0.2717 0.3767909
6 0.5689 0.3188 0.31223142
7 0.6108 0.3454 0.23818241
8 0.6137 0.3514 0.25373623
9 0.6177 0.3550 0.3255942
10 0.6222 0.3571 0.24512792
11 0.6291 0.3593 0.28756493
12 0.6338 0.3614 0.28387597
13 0.6305 0.3589 0.26011112
14 0.6321 0.3613 0.31955585
15 0.6394 0.3649 0.27300096
16 0.6358 0.3628 0.3148408
17 0.6343 0.3610 0.2770159
18 0.6412 0.3640 0.2681215
19 0.6288 0.3607 0.2883392
20 0.6328 0.3615 0.28345954

==> data/ml1m_ncf/s2fp8_mm_emb.dat <==
Step HR NDCG Loss
1 0.5637 0.3144 0.26614588
2 0.5846 0.3270 0.28838074
3 0.6070 0.3456 0.26413321
4 0.6212 0.3554 0.2330989
5 0.6358 0.3662 0.27145344
6 0.6450 0.3733 0.2604834
7 0.6429 0.3734 0.27149266
8 0.6518 0.3794 0.23002887
9 0.6531 0.3828 0.25900406
10 0.6606 0.3835 0.2178269
11 0.6584 0.3846 0.24963996
12 0.6604 0.3838 0.21278141
13 0.6573 0.3837 0.27379143
14 0.6623 0.3875 0.25477606
15 0.6626 0.3877 0.20308769
16 0.6599 0.3861 0.20803645
17 0.6576 0.3881 0.25306928
18 0.6627 0.3912 0.2302367
19 0.6560 0.3885 0.23462757
20 0.6632 0.3880 0.25439325

==> data/transformer/trans_accuracy_fp32.dat <==
Step	Value
1000	0.172857225
6000	0.478957444
11000	0.518093407
16000	0.533158004
21000	0.536585391
26000	0.542510211
30000	0.545007706
35000	0.547372341
40000	0.547425449
45000	0.549152434
50000	0.549205601
55000	0.55095911
60000	0.55356288
65000	0.551782787
70000	0.552659571
75000	0.552128196
81000	0.554280221
88000	0.554041147
94000	0.554120839
100000	0.554466248
106000	0.555980682
112000	0.556166649
118000	0.553509772
124000	0.556007206
130000	0.556990266
136000	0.554864764
143000	0.557255983
150000	0.555768132
156000	0.556193233
162000	0.556804299
169000	0.556512058
175000	0.556538582
181000	0.556618333
187000	0.557920158
194000	0.556193233
200000	0.557282507
207000	0.557574809
214000	0.558743834
221000	0.559381485
227000	0.5576545
233000	0.557787359
240000	0.558371842
246000	0.558398426
250000	0.557813883
250000	0.557813883

==> data/transformer/trans_accuracy_fp8ls.dat <==
Step	Value
1000	0.165896162
13000	0.502842844
25000	0.519528151
37000	0.529013216
49000	0.530075967
61000	0.533609629
73000	0.532546878
85000	0.532440603
97000	0.534433305
109000	0.533556521
121000	0.536186814
133000	0.536080539
145000	0.534008205
157000	0.534964681
168000	0.536983907
180000	0.534566104
192000	0.53488493
203000	0.530979335
214000	0.529836893
225000	0.528216183
237000	0.527605057
249000	0.524097979
250000	0.522663295
250000	0.522663295

==> data/transformer/trans_accuracy_s2fp8.dat <==
Step	Value
1000	0.177586481
3000	0.37616238
5000	0.447127908
7000	0.486768693
9000	0.501647294
11000	0.514905155
13000	0.521786511
15000	0.526382923
17000	0.530288517
19000	0.531829536
21000	0.534486413
23000	0.535469472
25000	0.540039301
27000	0.539428234
29000	0.540305018
31000	0.541872561
33000	0.543015063
35000	0.542191386
37000	0.543891788
39000	0.544768572
41000	0.545087397
43000	0.545539081
45000	0.545512497
47000	0.547266066
49000	0.546601832
51000	0.549790084
53000	0.54827565
55000	0.548647642
57000	0.548833609
59000	0.549577534
61000	0.548674226
63000	0.549869835
65000	0.54933846
67000	0.549577534
69000	0.548381925
71000	0.551835895
73000	0.549418151
75000	0.548408508
77000	0.551384211
79000	0.550852835
81000	0.551410794
83000	0.551889062
85000	0.550826311
87000	0.551543653
89000	0.552606404
91000	0.553137779
93000	0.551251411
95000	0.553164363
97000	0.554359972
99000	0.553058088
101000	0.552606404
103000	0.551304519
105000	0.552925229
107000	0.55117166
109000	0.55398798
111000	0.552765846
113000	0.554519355
115000	0.553828597
117000	0.554678798
119000	0.553722322
121000	0.552739263
123000	0.551357687
125000	0.553403497
127000	0.554545939
129000	0.554545939
131000	0.552659571
133000	0.554891348
135000	0.553270638
137000	0.555847824
139000	0.55441308
141000	0.555077314
143000	0.555555582
145000	0.554173946
147000	0.556219757
149000	0.555263281
151000	0.554333389
153000	0.555661857
155000	0.555316448
157000	0.554705322
159000	0.555688381
161000	0.555210173
163000	0.556565166
166000	0.555422723
168000	0.555130482
170000	0.556193233
172000	0.555130482
174000	0.555289865
176000	0.554785073
178000	0.555369556
180000	0.555768132
182000	0.556565166
184000	0.556193233
186000	0.556379199
188000	0.556113482
190000	0.557388783
192000	0.555741549
194000	0.555661857
196000	0.557309091
198000	0.555954099
200000	0.557149708
202000	0.556060374
204000	0.555582106
206000	0.556724608
208000	0.557255983
210000	0.556166649
212000	0.556857407
214000	0.557309091
216000	0.557123125
218000	0.5572294
220000	0.556644857
222000	0.557627916
224000	0.557096541
226000	0.55744195
228000	0.556485474
230000	0.556405783
232000	0.556937158
234000	0.558106184
236000	0.556751132
238000	0.557760775
240000	0.556193233
242000	0.556352615
244000	0.556538582
246000	0.556751132
248000	0.556777716
250000	0.557202816
250000	0.557202816

==> data/transformer/trans_bleu_fp32.dat <==
Step	Value
1000	0.029280309
6000	0.17484729
11000	0.210253954
16000	0.2279118
21000	0.231230378
26000	0.243977815
30000	0.242059469
35000	0.243946508
40000	0.242314637
45000	0.243575647
50000	0.246987641
55000	0.246118605
60000	0.250908077
65000	0.250778079
70000	0.248779655
75000	0.249095395
81000	0.250193834
88000	0.251279145
94000	0.252301335
100000	0.254322797
106000	0.251566857
112000	0.255257308
118000	0.25018549
124000	0.252388954
130000	0.254791975
136000	0.25023824
143000	0.254915208
150000	0.254204243
156000	0.254355341
162000	0.253260076
169000	0.253093839
175000	0.253070027
181000	0.254303962
187000	0.254914135
194000	0.252614975
200000	0.255939692
207000	0.254724354
214000	0.255373031
221000	0.255278558
227000	0.256012797
233000	0.252759308
240000	0.25548327
246000	0.25646624
250000	0.252953053
250000	0.252953053

==> data/transformer/trans_bleu_fp8ls.dat <==
Step	Value
1000	0.018283244
13000	0.195044935
25000	0.210080653
37000	0.222448722
49000	0.22458151
61000	0.227149263
73000	0.223226547
85000	0.226170719
97000	0.228862196
109000	0.226962805
121000	0.232797891
133000	0.232384577
145000	0.226248518
157000	0.227608517
168000	0.231286675
180000	0.231002256
192000	0.227859169
203000	0.221798211
214000	0.220979452
225000	0.215325117
237000	0.221657798
249000	0.213157803
250000	0.214408666
250000	0.214408666

==> data/transformer/trans_bleu_s2fp8.dat <==
Step	Value
1000	0.024343597
3000	0.098861754
5000	0.152100518
7000	0.176883444
9000	0.192895651
11000	0.204727724
13000	0.216142744
15000	0.220633134
17000	0.223790348
19000	0.224601775
21000	0.228919029
23000	0.226250157
25000	0.235375375
27000	0.233899117
29000	0.23514083
31000	0.234428957
33000	0.238131657
35000	0.23705025
37000	0.236638635
39000	0.24135077
41000	0.242206603
43000	0.242639139
45000	0.240353912
47000	0.242717937
49000	0.242173329
51000	0.244661465
53000	0.241914481
55000	0.24380374
57000	0.243543386
59000	0.244140625
61000	0.244484633
63000	0.244104788
65000	0.248105735
67000	0.247420207
69000	0.243530005
71000	0.245280832
73000	0.243623242
75000	0.24625209
77000	0.247551814
79000	0.245013475
81000	0.245505735
83000	0.244787812
85000	0.245214701
87000	0.248427689
89000	0.245921105
91000	0.249507904
93000	0.244438797
95000	0.247371942
97000	0.249678224
99000	0.249595404
101000	0.249420002
103000	0.250247121
105000	0.246918738
107000	0.24557893
109000	0.250418276
111000	0.247989267
113000	0.250261605
115000	0.249015644
117000	0.246598005
119000	0.246998891
121000	0.248418376
123000	0.246115983
125000	0.243305996
127000	0.250873417
129000	0.250854343
131000	0.247791812
133000	0.248770684
135000	0.250712514
137000	0.250674814
139000	0.25033769
141000	0.25159505
143000	0.250559419
145000	0.24825494
147000	0.25138396
149000	0.249524638
151000	0.249159977
153000	0.252312452
155000	0.251717359
157000	0.24745816
159000	0.253350586
161000	0.250415474
163000	0.25293833
166000	0.249510497
168000	0.249788091
170000	0.252178311
172000	0.250326037
174000	0.249929294
176000	0.249912828
178000	0.249922618
180000	0.251327425
182000	0.252338111
184000	0.250264347
186000	0.249737903
188000	0.252387315
190000	0.250640631
192000	0.250625581
194000	0.252151519
196000	0.252946287
198000	0.251307517
200000	0.253500104
202000	0.254890382
204000	0.252910137
206000	0.249691173
208000	0.255538255
210000	0.251347035
212000	0.253249377
214000	0.253633559
216000	0.251845211
218000	0.253091156
220000	0.253311396
222000	0.255952895
224000	0.254765749
226000	0.25385803
228000	0.252864927
230000	0.251683801
232000	0.253238678
234000	0.254229397
236000	0.25130412
238000	0.253023773
240000	0.251027286
242000	0.252601266
244000	0.251855165
246000	0.253765494
248000	0.253431082
250000	0.25249815
250000	0.25249815

==> data/transformer/trans_loss_fp32.dat <==
Step	Value
301	7.015566826
501	5.793563843
801	5.6179533
901	5.261554718
1201	4.378336906
1701	4.041679382
1901	4.006592274
2101	3.433065891
2401	3.593614817
2701	4.117577553
2901	3.458595276
3601	2.801625967
3801	3.511312962
4001	3.398669481
4101	2.68599081
4201	3.326134682
4601	2.419247866
4901	3.389262915
5101	2.91889739
5301	2.684139013
5401	2.953059673
5601	2.992954254
5701	2.436407804
5901	2.796967983
7001	2.408059597
8101	2.337178469
8201	2.474512577
8301	2.532654762
8701	2.587468386
9001	2.372495174
9101	2.26737833
9501	2.186909676
9801	3.069805145
10101	2.433980227
10501	2.335344553
10601	2.370050907
10701	2.332705021
10801	2.149780989
11401	2.277015924
11601	2.320505619
12601	2.094935894
12901	2.025031328
13201	2.11498785
13301	1.997371793
13501	2.135426521
13901	2.044353962
14001	2.387402534
14201	2.258136511
14701	2.023168802
15901	2.377826452
16001	2.13610363
16101	1.860147715
16601	1.893042207
17001	2.075906038
17401	2.364156961
17501	2.356240749
18101	2.11393261
18401	2.077413797
18501	2.039016724
18601	2.179805279
18701	2.148835421
18801	2.361428022
19301	2.26856637
19401	2.04404521
19801	2.047232389
20001	2.218878031
20101	1.876602769
20501	2.015563965
20701	1.90802896
21001	2.139347553
21501	2.460409403
21901	2.052702188
22001	1.533314228
22201	1.964202881
22301	2.003151655
22401	2.255586386
22701	2.319664478
22901	1.908464432
23501	1.971989393
23601	1.915654182
23701	2.132680178
23801	1.360215783
24101	1.999214411
24201	2.084544182
24501	1.980142117
24701	2.188334942
26001	2.250441551
26201	1.438995838
26401	1.692357779
27401	2.147061825
27501	1.874458909
27701	1.956245422
27801	2.258792162
28001	2.045093775
28101	2.122262478
28501	2.120583296
28701	1.88591516
28801	2.403958797
29201	2.054224968
29501	2.411639929
29601	2.151035786
29701	1.875691772
29801	1.945290804
29901	1.79141891
30001	2.062821388
30201	2.005386829
31001	1.666888118
31201	2.030530214
31301	2.006628513
31401	1.83197403
31601	2.035511971
31901	2.177702904
32501	1.899634242
32801	2.277901411
33001	2.101616621
33101	2.087379932
33401	2.087024927
33501	2.102956533
33801	2.256319046
33901	2.59958005
34001	2.215415955
34101	2.33361268
34201	2.267484903
34401	2.059759855
34501	1.890596747
34701	1.935272813
34801	2.016055107
35001	2.240615368
35601	2.19203043
35701	2.204051733
35901	2.527911663
36001	2.095433712
36201	1.757835984
36401	2.016038179
36601	2.083426237
36701	1.811996102
36801	1.897336125
36901	2.002007723
37101	2.112619162
37501	2.056496143
37901	1.889190793
38001	2.033513308
38201	1.909580112
38301	1.992115498
38401	2.036165237
38501	2.05998373
38601	2.121957779
39701	1.760318875
40001	1.92293334
40101	1.869250536
40201	2.153630018
40401	2.005196571
40501	2.149083376
40601	1.549908638
40901	2.052405357
41101	1.874586105
41501	1.523470998
41801	1.74199295
42401	2.024629593
42501	1.780255914
42601	2.211559057
42901	2.300629616
43101	2.092912912
43301	2.074022293
43401	2.297740459
43801	1.802325606
44001	1.618800879
44301	2.034981012
44401	2.224807978
44601	2.049546242
44701	2.026311398
45201	1.656051993
45501	2.141743183
45601	1.928777575
45701	2.021707058
46001	2.001115561
46501	1.590761185
46601	1.891350865
46701	2.089506149
47101	1.899638414
47201	2.052748442
47301	1.990130067
47701	1.703306079
47801	2.017024755
48101	2.089461803
48201	2.091425896
48301	1.706204414
48601	1.643339038
48701	1.876196861
48801	1.969351768
49301	1.858705878
49601	1.958848238
49901	1.883463502
50001	1.897418857
50301	1.856564522
50401	2.015254259
50601	1.976150751
50901	2.015049696
51201	1.834727407
51301	1.896972537
51401	1.840303183
51701	2.156129122
51801	2.106614828
51901	1.828495979
52001	1.761570096
52201	1.838316321
52301	1.96250093
52401	1.836157441
52501	2.151404381
53001	1.894657493
53101	1.988213658
53401	1.894204021
53601	1.900952339
53901	1.678206921
54101	2.170380831
54301	1.800622821
54801	1.953960061
54901	1.998818874
55001	2.346313238
55101	1.904727221
55201	1.449109912
55301	2.394922256
55901	2.014482498
56201	1.52779305
56301	2.194601774
56601	2.019911289
57101	2.10521841
57301	1.751720071
57601	1.519010186
57701	2.049868345
57901	1.969615698
58001	1.704249263
58501	1.807793021
58601	1.921826243
58801	2.044943333
59201	1.63047874
59401	1.82693541
59701	1.808834553
60101	1.969863772
60201	2.098238945
60501	2.045078754
60701	1.846903443
61101	1.68593502
61201	2.474072933
61401	1.688396931
61501	1.853354931
62201	2.215994596
62701	1.799552679
62801	1.831328869
63501	1.882201791
63701	1.849125981
64301	1.840807199
64401	2.255157948
64901	2.095384359
65101	2.000089645
65401	1.779399276
65501	2.003559351
65701	1.903928518
65901	2.190214872
66001	2.05988884
66201	1.808517456
66301	1.865653634
66401	2.141144276
66601	2.084690332
66801	1.849318504
67001	1.789303064
67101	1.992489934
67901	1.962085128
68201	2.009092093
68401	1.790260911
68501	1.787061453
68901	1.801581621
69001	1.981977463
69101	1.951481819
69501	1.413037658
69601	2.179609299
69701	1.904179215
70001	1.695989013
70401	1.532039881
70501	1.848724484
70701	2.161517382
71001	2.037050962
71401	1.853856206
71701	1.809396625
72101	2.176966667
72301	1.791345596
72401	1.786460042
72501	2.058368921
72601	1.844339132
72701	1.998172283
73101	2.165457249
73401	1.919867635
73701	2.172898531
74001	1.945927262
74201	2.043650627
74401	1.932837844
74501	1.946823359
75101	1.860732436
75401	1.813341737
75601	1.881150007
75801	2.293237448
76001	2.101933479
76201	1.807855606
76401	2.050735474
76701	1.894759774
76801	1.781559825
77001	1.890108228
77201	1.738020539
77701	2.006421328
78201	1.696294785
78901	1.790097594
79001	1.732075453
79301	1.980827928
79801	1.930412292
79901	2.066529512
80901	2.265850306
81001	1.941961408
81401	1.83033061
81501	2.164163589
81901	2.053977728
82101	1.639478207
82201	2.097381592
82601	1.949457169
82701	1.85379529
82801	2.050055265
82901	2.140958309
83101	1.945045114
83301	1.978429675
83501	1.700621486
83601	1.901943922
84101	1.987382412
84601	1.93923676
84901	1.916067719
85001	2.855264187
85401	1.972699881
85501	2.42069459
85601	2.023020744
85801	1.906186104
86001	2.04497385
86501	1.732120395
86601	1.622811079
86701	1.84666872
86901	2.118551493
87101	2.028466463
87301	1.769841909
87601	1.858705997
87701	1.554760098
88301	2.048622608
88401	1.849232674
88601	1.764784098
88801	1.990175009
89001	2.053384066
89101	1.944693089
89501	2.030885935
89901	2.075184822
90001	2.227185965
90101	1.946051121
90201	2.073787689
90401	2.129065037
91301	2.24601984
91401	1.783653617
91701	1.926514864
92101	1.7211622
92301	1.942469835
92901	1.840030789
93001	1.910853744
93101	1.708192706
93201	1.535758495
93401	1.806934595
93601	1.689103723
94001	1.672003269
94201	2.002311945
94501	1.853512883
94701	2.054548264
95501	1.981137395
96101	2.011852503
96201	1.893061638
96501	2.021073818
96701	1.553855062
97001	1.928432584
97401	1.858792901
97601	1.980706453
97701	1.405614972
97901	1.673032999
98201	2.084826469
98301	1.855306387
98401	1.837610245
99001	1.677722096
99101	1.960052133
99401	2.007602453
99501	1.756287217
100301	1.897292972
100401	1.864367127
100501	2.025586128
100601	1.934321761
100801	1.266036034
101001	1.679275751
101101	1.937899947
101201	1.950905681
102201	2.102749586
102501	1.887718558
102601	2.029703617
103201	1.850325823
103301	2.056648254
103601	1.905318141
103701	1.942459822
104001	1.652518511
104101	1.83904624
104301	2.594243288
104501	1.974245787
104601	1.882371902
105101	1.999100327
105201	2.101752281
105301	1.72069335
105401	1.811610341
105501	1.848184705
105601	2.478049755
105801	1.941752315
106001	1.979973912
106201	1.616709948
106301	1.783715606
106401	1.829360247
106501	2.063475847
106901	1.74398315
107101	1.719369888
107201	2.116154671
107301	1.791604996
107501	2.261927366
108501	2.039917946
108701	1.935702324
108801	2.035387993
109001	1.689761758
109601	1.998736858
109901	1.839023948
110301	1.912348866
110601	2.046550751
110801	2.024333239
110901	2.088840961
111401	1.907405615
111501	2.018145323
111601	1.74249804
111901	1.907650113
112101	2.058130026
112301	2.008764982
112901	1.994507074
113101	2.224694014
113301	1.666522145
113601	1.652434111
113901	1.823945165
114101	1.962863088
114301	1.678012013
114401	1.847661972
114601	1.687260032
114801	1.715828896
115101	1.797052145
115201	1.802268744
115301	1.635365009
115401	1.818834782
115501	1.989568353
115601	1.914074898
116001	1.704476595
116401	1.710036278
116701	1.986930728
116801	2.095835686
116901	1.900636673
117101	1.78918469
117301	1.879496098
117501	1.909485579
117601	1.818968058
117701	1.766084671
118101	1.782983899
118301	1.709761024
118401	2.050089121
119401	1.822241187
119601	1.851358652
120001	1.9138273
120101	2.364161015
120201	1.628396511
120401	1.883835554
120501	1.388132095
120901	1.919379234
121001	1.776454687
121201	1.606244206
121501	2.048947334
122101	1.952665925
122401	1.811694622
122601	1.752699614
123301	2.004019976
123701	1.760413289
123901	1.771652699
124101	1.928738356
124201	1.863215446
124301	1.864765644
124701	2.32636261
124801	1.772793412
124901	1.98143816
125001	1.587499499
125401	2.059708834
125501	1.905413628
125701	1.826359987
125801	2.085168839
126101	1.881915212
126201	2.20225358
126601	2.221543074
126701	1.675491929
126901	1.953412294
127201	1.814101458
127501	1.927459598
127601	1.778532147
127901	1.847387433
128001	1.53523314
128101	1.742384076
128401	1.976160169
128501	2.146331549
128701	1.900570869
129601	2.209881783
130201	1.792867064
130401	1.80710423
130701	1.887726545
130901	2.07775259
131001	1.934339166
131201	1.957049608
131301	2.216238976
131401	2.000888824
131601	1.970884204
131701	2.10811758
132101	1.693508625
132201	1.9956218
132301	1.746066332
132501	1.788902283
132701	1.670314312
132801	1.834545612
133101	1.732376218
133201	1.957879782
133501	1.803940058
133601	2.105126381
133701	2.556365013
133901	1.485063672
134201	1.892222881
134401	2.064698935
134801	2.037412882
134901	1.811730981
135101	1.699958682
135301	1.721040845
135401	2.149573565
135901	1.741044044
136401	1.916325212
136701	1.880071163
136801	1.709719062
137001	1.919862628
137301	1.927178621
137501	1.880001903
137601	1.802217484
138401	1.820135474
139001	1.85653758
139201	1.877810955
140101	1.877282262
140201	1.852909565
140401	1.998582006
140801	1.81421411
141201	1.962651372
141301	1.863068223
141401	2.092455387
141601	1.680586815
141701	2.019921303
141801	1.90182054
141901	1.995151043
142201	1.837081075
142301	1.773375869
142501	1.880415797
142901	1.730987549
143401	1.581163526
143501	2.042340517
143901	1.553100228
144301	1.857807755
144401	1.761865854
144601	1.807484746
144701	1.715278983
145401	1.927162647
145801	2.048125505
146001	1.877613783
146201	2.187430143
146401	1.950473666
146701	1.807487488
147001	2.068240643
147101	1.914258242
147201	1.433499932
147801	1.827669621
147901	1.938600302
148001	1.782193542
148101	1.739627361
148601	1.907627583
148901	1.830228567
149001	1.943339467
149201	2.063247442
149801	1.920212984
150001	1.641770959
150401	1.830480337
150701	1.915762186
151101	1.89380157
151201	1.693078041
151401	2.289790392
151701	1.83830893
151801	2.164402246
152001	1.345161676
152201	1.533776045
152801	1.967971683
153001	1.690412521
153101	1.820162296
153201	1.852335095
153701	1.95195353
153901	1.809257865
154101	1.572548389
154301	1.8133955
154401	1.61349678
154501	1.842927456
154601	1.773872137
154701	1.901152015
154901	1.870695114
155001	1.897771716
155401	2.180261135
155601	1.834238768
155801	1.815370917
156101	1.94501543
156201	1.942273736
157001	1.812444448
157401	1.694075227
157501	1.471191883
157701	1.797591329
157801	2.065792799
158001	1.921295524
158101	2.054209232
158201	2.049450636
158401	1.780966878
158501	1.677216887
158601	1.863261104
159501	1.655530691
159701	1.66342485
159901	1.67299068
160101	2.032188177
160201	1.823221326
160301	3.153108597
160401	1.91756928
160601	1.577192068
160801	1.980657816
161201	1.785847783
161401	1.842849374
161501	1.993309498
161601	1.866544604
161701	1.805657148
161901	1.070384145
162001	1.875121236
162101	1.756423354
162201	1.922152281
162301	1.850839257
162501	1.905263901
162601	2.006420374
162801	2.130316496
163101	2.028787374
163201	1.602189779
163401	1.84218657
163701	1.749967813
163801	1.95636344
164101	2.110100269
164201	1.755755782
164301	2.070029736
164501	1.741196036
164701	1.966315746
164801	1.680175066
165201	1.691592455
165301	1.991752625
165601	1.608008862
165701	1.864235163
166201	1.966631055
166301	1.797474861
166901	2.055501223
167101	1.87261188
167201	1.716716528
167401	1.546242237
167501	1.940231919
167601	1.682944775
167901	1.8048774
168401	1.838097334
168601	1.77265048
168801	1.87260282
168901	1.957630277
169301	1.678836703
169701	2.071656704
170001	1.823334694
170701	1.948079348
171801	2.099267721
171901	1.896129847
172001	1.671159506
172101	1.649189115
172201	1.929508686
173201	1.995562673
173501	1.841951966
173601	1.712232709
173701	1.353934884
173801	1.893694878
173901	1.850027561
174001	1.571828842
174101	1.8451792
174201	1.916078568
174301	1.859974861
174401	1.627760291
174701	1.962146163
174901	1.950210094
175001	1.740823388
175501	1.911342978
175701	2.240797997
176001	1.73641479
176101	2.052909613
176201	1.578444242
176301	1.757630587
176501	2.023550272
176701	1.887240171
176801	1.879158616
177201	1.811549425
177301	1.761805534
177401	2.086473703
177501	1.927334189
177801	1.682513237
177901	2.089705467
178001	1.754635811
178201	1.748681426
178301	1.710072875
178501	2.00987792
178701	1.91909647
178801	1.955941319
178901	1.819645643
179001	1.757513404
179201	2.114798307
179401	1.865018725
179501	1.672673106
179901	1.844606757
180101	1.708539486
180301	2.049520731
180901	1.823358178
181101	1.694483995
181201	1.746520519
181401	1.955697179
181601	1.643527508
181701	1.617690444
182001	1.749126911
182201	1.987189174
182301	1.536850929
182401	1.705150604
182601	1.73289907
183701	2.02758956
184101	2.018106461
184501	2.065739393
184601	1.634463668
184701	1.540512919
185001	1.792737365
185201	1.955459237
186001	2.008038282
186101	1.865399241
186201	1.737023354
186501	1.852044106
186601	1.739296198
186901	1.840689659
187101	1.959321737
187501	2.117213488
187601	1.877129436
188301	1.790297389
188501	1.610610127
188701	1.689320326
188901	1.700440288
189001	1.705723882
189101	1.876200318
189501	2.111846924
189601	1.55761385
190001	1.89043951
190101	1.692532063
190301	2.015490294
190501	1.453326344
190601	1.821430326
190801	2.44114852
191001	1.691789746
191101	1.639858365
191401	1.705737472
191701	1.947572708
192001	1.965712667
192101	1.877276301
192501	1.835117221
192801	1.847625613
193301	1.642837882
193501	2.07613802
193701	1.689078093
194001	1.777697206
194101	1.733080387
194201	1.799965024
194301	2.03533864
194401	2.327360392
195001	1.794055343
195501	1.740241289
195601	1.772944093
195801	1.715536356
196201	1.895544648
196401	2.024097681
197101	1.800972223
197701	1.980658174
198001	1.744334221
198201	3.126542568
198601	1.85054481
198801	1.67860353
199201	1.870767117
199301	1.728893638
199401	1.949572206
199501	1.830331445
200301	1.782385588
200501	1.687477469
200701	1.818603754
200801	1.74715507
201001	1.816601634
201101	1.902874589
201601	1.717414498
201701	1.785203695
201801	1.731423616
202501	1.960554719
203001	1.698555112
203401	1.729655981
203701	1.456218362
204001	1.987430811
204101	1.723780036
204901	2.059799194
205101	1.781977534
205401	1.878655076
205501	1.814988971
205701	1.852126598
206201	1.71221447
206701	1.764433622
207101	1.665448427
207401	1.665780306
207601	1.868540645
207901	1.55200386
208201	1.720066905
208601	1.805214643
208701	1.77442646
209001	1.943526864
209201	1.872291803
209301	1.880639553
209401	2.091758251
209501	2.015412807
210501	1.923801422
210801	1.834103465
210901	1.67574501
211101	1.591371417
211201	2.001440525
211601	1.900341868
212301	1.778988719
212501	1.999749899
212801	1.951291442
213101	1.533254743
213201	1.967207909
213501	1.945331097
213801	1.614216566
214101	1.85420835
214401	1.796159744
214601	2.015630007
214701	1.795042753
214801	1.917734265
214901	2.308978558
215001	1.918843746
215801	1.94701004
215901	1.637402773
216001	1.810702682
216101	2.213259935
216601	1.707253456
216701	1.930045605
216801	1.723347068
217001	1.797385693
217201	1.4992553
217301	1.768329859
217401	1.701817751
217501	2.578790903
217601	1.846969604
217701	1.788430095
218001	1.840833068
218201	1.842993498
218401	2.14709115
219001	1.809453011
219101	1.925006747
219301	1.783231258
219401	1.954916954
219501	1.577891231
219601	1.791270971
219701	1.898867011
220101	2.221112013
220601	1.877532959
220701	2.059199572
221301	1.727830768
221501	1.89186883
221801	1.872322202
222101	2.349492073
222201	1.970276713
222301	2.000986576
222601	1.871181846
222701	1.79123342
223001	1.706364632
223701	1.813515663
223901	1.760971308
224001	1.847366333
224601	1.872761369
224801	2.059615612
225001	1.858523011
225401	1.668171525
225701	1.981667519
225901	1.832339764
226401	1.787748575
226501	1.759002686
226801	1.773838878
226901	1.997049809
227201	1.685342193
227301	1.59061563
227601	2.073064089
227901	1.891195536
228001	1.711678147
228201	1.829482555
228701	1.697164297
228801	1.939650297
229101	1.893312573
229201	1.629298806
229301	1.443788648
229601	1.757484794
229801	1.970092893
230001	1.908985853
230101	1.790326118
230301	1.746783495
230701	1.947455645
230801	1.80693543
231201	1.967217803
231501	1.94754827
232001	1.720062852
232201	1.888241768
232401	1.857309461
232601	1.956529021
232901	1.830411553
233201	1.690037489
233401	1.765565753
233701	1.920613885
234301	1.825091958
234401	1.88725841
234801	1.731318951
235201	1.773669004
235301	1.651381731
235601	1.703044295
235901	2.046033621
236101	1.931968093
236601	1.318291068
236901	1.724742651
237601	1.750527143
237701	1.49820745
238701	1.613367438
239001	1.74342072
239201	1.719882607
239601	1.897192359
239901	1.96877563
240501	1.722242951
240801	2.023275852
241401	1.887629867
241601	1.961395979
241701	1.828953743
241801	1.850398302
241901	2.006545544
242401	1.131514072
242601	1.87412858
243001	1.854644656
243501	1.676899791
243701	1.667963147
244001	1.825828075
244101	2.02065444
244201	2.698918581
244301	1.669130445
244601	1.812377214
244701	1.881134748
244801	1.610226274
244901	1.895472407
245101	1.990276694
245401	1.913278222
245601	1.944200158
246501	1.868591547
246601	1.764641285
246701	1.68259716
246801	1.900090933
247001	1.769974709
247101	1.584017515
247501	1.98867619
247601	1.734398961
247801	1.666664124
247901	2.077169657
248001	2.044298649
248201	1.710124969
248701	1.549730539
248801	1.790549517
248901	1.363168359
249501	1.904292464
249801	1.519079447
249901	2.01269722

==> data/transformer/trans_loss_fp8ls.dat <==
Step	Value
301	6.913708687
501	5.792243481
801	4.791751862
901	5.144008636
1201	4.715320587
1701	3.725803852
1901	4.107728004
2101	3.861115694
2401	3.818943024
2701	3.398645163
2901	3.875966787
3601	3.438647509
3801	3.621290207
4001	2.814905643
4101	3.203347445
4201	2.903378248
4601	2.930403709
4901	2.93415904
5101	2.790085793
5301	2.963047981
5401	3.342945814
5601	2.741385221
5701	2.754738808
5901	3.077542067
7001	2.303408384
8101	2.517961502
8201	3.066111088
8301	2.346097231
8701	2.413709402
9001	2.566195726
9101	1.971785665
9501	2.748482943
9801	2.637359381
10101	2.322062731
10501	2.515505791
10601	2.174046278
10701	2.441900253
10801	2.987179518
11401	1.981700301
11601	2.320940018
12601	2.294815302
12901	2.126409769
13201	2.334827185
13301	2.315429688
13501	2.457356691
13901	2.108670235
14001	2.384223461
14201	2.34630847
14701	2.205912828
15901	2.359006405
16001	2.332516432
16101	2.093996286
16601	2.204484463
17001	2.219670057
17401	2.274003029
17501	2.597743988
18101	2.357385159
18401	2.051604033
18501	2.013881207
18601	2.418186903
18701	2.286349773
18801	2.183693171
19301	1.900911808
19401	2.167283535
19801	2.542882681
20001	2.442224264
20101	2.171489239
20501	2.285431147
20701	2.040741682
21001	2.079986811
21501	2.354161978
21901	2.066956043
22001	1.798512697
22201	2.019641876
22301	2.289001465
22401	2.487976074
22701	2.32122612
22901	2.376276493
23501	2.40637064
23601	3.269970894
23701	2.331427336
23801	2.903542995
24101	2.32475996
24201	1.772690058
24501	2.156264782
24701	1.904371977
26001	2.185146332
26201	2.415596962
26401	1.991942644
27401	3.114335299
27501	2.477927446
27701	1.713835597
27801	2.273593664
28001	2.4253304
28101	1.784298539
28501	2.097207785
28701	1.99365449
28801	2.165340185
29201	2.144812584
29501	2.267745256
29601	2.572419882
29701	2.176778316
29801	2.357449532
29901	2.835964441
30001	3.299770355
30201	2.003196001
31001	2.51126194
31201	2.385463715
31301	1.862094402
31401	2.225572109
31601	1.722670555
31901	1.437407017
32501	1.884006262
32801	2.091887474
33001	2.27458477
33101	2.310600758
33401	2.439734936
33501	2.009260893
33801	1.934066534
33901	1.966014743
34001	2.228389978
34101	1.899860501
34201	2.097679853
34401	2.121312141
34501	1.890001416
34701	1.872845054
34801	1.79983294
35001	2.290706635
35601	2.205263138
35701	2.2946105
35901	2.112601757
36001	1.918169498
36201	2.128219366
36401	2.281824827
36601	1.898465991
36701	2.191377878
36801	1.595966339
36901	2.493244171
37101	2.366280079
37501	2.024546862
37901	2.289907694
38001	2.230151415
38201	2.058684587
38301	2.162639856
38401	1.97989583
38501	1.93974483
38601	2.047693014
39701	1.873310328
40001	1.995934606
40101	2.248589993
40201	2.097780228
40401	1.646007895
40501	2.391953707
40601	2.030592203
40901	2.336291075
41101	2.141013384
41501	2.12588501
41801	2.169020653
42401	2.111984015
42501	2.142561674
42601	2.088933468
42901	1.959424257
43101	1.544771075
43301	1.958964705
43401	1.959492803
43801	2.223951817
44001	2.218968868
44301	2.091029882
44401	1.506383061
44601	1.50292325
44701	1.99345541
45201	1.930757523
45501	1.903105378
45601	2.057960987
45701	2.095520973
46001	1.800036907
46501	2.229085684
46601	1.963095307
46701	2.210374117
47101	1.964679241
47201	2.172450542
47301	2.019019604
47701	1.884221315
47801	1.943811178
48101	1.858866215
48201	1.891726494
48301	2.190490723
48601	1.920164347
48701	1.886880636
48801	1.98894906
49301	1.939985156
49601	2.010542154
49901	2.067124367
50001	2.164138317
50301	1.416805983
50401	2.198304653
50601	2.150229931
50901	2.074311018
51201	2.035198689
51301	2.170631886
51401	2.061302423
51701	2.054534197
51801	2.768175364
51901	2.120954514
52001	2.384511709
52201	2.111904621
52301	2.335422277
52401	2.027765274
52501	2.576161385
53001	2.654649496
53101	1.911508918
53401	2.004174232
53601	1.954672694
53901	1.991361618
54101	2.07724905
54301	1.78821075
54801	2.162496567
54901	2.170797586
55001	1.847306848
55101	2.126722813
55201	2.305318117
55301	2.253222704
55901	1.598420382
56201	2.248942852
56301	2.263154984
56601	1.877146482
57101	1.939737678
57301	2.098525047
57601	1.945165873
57701	2.148920536
57901	1.837217569
58001	2.21240449
58501	2.666012764
58601	1.93723774
58801	2.075271368
59201	1.313273549
59401	2.10088563
59701	2.425081491
60101	2.424574137
60201	2.041804552
60501	2.014355183
60701	2.120158195
61101	1.804877281
61201	2.075339317
61401	2.273645163
61501	2.330653667
62201	2.137198687
62701	1.820121288
62801	1.971770287
63501	1.923268437
63701	1.874402404
64301	2.047867298
64401	2.102049828
64901	1.94321239
65101	1.763401508
65401	2.087643147
65501	1.959785104
65701	2.351764202
65901	2.042273045
66001	2.106762886
66201	2.161409855
66301	2.262039661
66401	2.180734396
66601	2.189847469
66801	2.132185459
67001	2.509348154
67101	1.988187551
67901	1.600342631
68201	2.122614861
68401	1.954609632
68501	2.105701447
68901	2.166010857
69001	1.952694297
69101	1.837103128
69501	2.06800127
69601	2.453015327
69701	2.33713913
70001	1.895512938
70401	1.759622931
70501	2.010813713
70701	2.137509108
71001	2.277746439
71401	1.660983324
71701	1.67339468
72101	2.110688686
72301	1.849840999
72401	2.036615372
72501	1.999965191
72601	2.151684999
72701	1.866135001
73101	1.650658011
73401	1.885399461
73701	2.229544163
74001	1.88996923
74201	2.019545317
74401	2.156541348
74501	2.092373371
75101	2.182371378
75401	1.894248366
75601	2.193706751
75801	2.426868677
76001	2.164469719
76201	2.134930134
76401	1.952034235
76701	2.027252913
76801	2.184589624
77001	2.043304443
77201	2.181786537
77701	2.173619509
78201	1.978417635
78901	1.977142572
79001	2.261955738
79301	1.657013893
79801	2.138475657
79901	2.107096672
80901	1.746753573
81001	2.024769545
81401	2.195578098
81501	1.964754224
81901	2.096111298
82101	1.928717971
82201	1.785647154
82601	2.097223997
82701	2.035185575
82801	2.088099957
82901	1.807069063
83101	1.86534667
83301	2.077276945
83501	2.141921043
83601	1.891740561
84101	1.996769071
84601	2.263413668
84901	1.943053842
85001	2.352464437
85401	2.248169661
85501	1.988805294
85601	2.011776686
85801	2.408868551
86001	1.957683325
86501	2.135002375
86601	2.027071714
86701	2.182943821
86901	2.173235655
87101	1.942115545
87301	1.802531719
87601	2.224091053
87701	1.748219728
88301	2.072705507
88401	1.89051199
88601	1.985796809
88801	1.859767795
89001	2.006061554
89101	1.81873095
89501	1.911088228
89901	2.255673409
90001	2.343589544
90101	1.960808158
90201	1.93107748
90401	1.864444375
91301	1.996375203
91401	1.906220198
91701	2.312435627
92101	2.155118465
92301	2.007258415
92901	1.969364643
93001	2.042218208
93101	1.989467144
93201	1.694868803
93401	1.923751473
93601	1.698102474
94001	1.302984595
94201	2.355884552
94501	2.112533092
94701	1.883130193
95501	2.517922401
96101	2.007632017
96201	1.763633847
96501	1.790743232
96701	2.236328125
97001	2.146889448
97401	1.885346889
97601	2.069567919
97701	1.782628298
97901	2.134171963
98201	1.662587762
98301	2.001712561
98401	2.058203697
99001	2.175187349
99101	1.774319887
99401	1.901080251
99501	1.927716136
100301	2.340407372
100401	1.704727173
100501	2.049940109
100601	1.77172184
100801	2.065287352
101001	2.204503059
101101	2.053171158
101201	2.210012674
102201	1.870233059
102501	1.507460117
102601	1.859141588
103201	2.083429337
103301	2.441300631
103601	1.805676222
103701	2.006126165
104001	2.303282499
104101	1.787507892
104301	2.219062567
104501	1.272709608
104601	2.016180992
105101	2.193172455
105201	2.035737991
105301	2.100165129
105401	2.122014761
105501	2.395471573
105601	2.055844069
105801	2.099799871
106001	1.923889875
106201	1.887548804
106301	1.878361344
106401	1.89183259
106501	2.537256241
106901	1.941999912
107101	2.011754274
107201	2.159835815
107301	2.254563332
107501	2.072722673
108501	1.868908167
108701	1.882184148
108801	2.620822668
109001	1.971744657
109601	2.249414206
109901	1.844210505
110301	2.081311703
110601	1.991757751
110801	2.202610731
110901	2.067041397
111401	2.195169449
111501	2.279411316
111601	2.004790306
111901	1.626473904
112101	1.863255978
112301	1.777081966
112901	1.904666185
113101	2.017817497
113301	2.086086273
113601	1.918786764
113901	1.822854042
114101	1.95848
114301	1.845374346
114401	1.794062972
114601	2.089758635
114801	1.614780664
115101	2.068013668
115201	2.228009701
115301	2.04285717
115401	2.321180582
115501	2.00265646
115601	1.949637651
116001	1.932082653
116401	1.927755594
116701	2.228624105
116801	1.636152029
116901	1.819965959
117101	1.675315976
117301	2.024825096
117501	1.664152384
117601	1.829228759
117701	2.176901579
118101	1.767854452
118301	2.293853521
118401	1.929567099
119401	1.530035019
119601	1.944407344
120001	1.901381612
120101	1.73169291
120201	2.525708199
120401	1.248886704
120501	2.065260172
120901	2.075520039
121001	1.876793385
121201	2.112011671
121501	1.957417965
122101	1.959457517
122401	1.973666549
122601	2.133003235
123301	1.460577965
123701	1.879788995
123901	1.861521125
124101	1.844011784
124201	1.944889784
124301	2.098777056
124701	2.002429962
124801	1.980307817
124901	1.960577726
125001	2.096367359
125401	1.966807246
125501	2.081310987
125701	2.064330101
125801	2.207542419
126101	1.778726697
126201	1.769345641
126601	1.925749183
126701	2.146383524
126901	1.972928286
127201	1.98817718
127501	2.108226061
127601	2.146714926
127901	1.992664218
128001	2.067593098
128101	1.890321732
128401	2.397758484
128501	1.777315855
128701	1.967720509
129601	2.037451029
130201	1.829345226
130401	1.812332988
130701	2.047301054
130901	1.991084576
131001	2.531395912
131201	2.043223858
131301	1.917913079
131401	2.149131298
131601	2.095960379
131701	2.273121834
132101	1.799715757
132201	1.905681133
132301	2.26633215
132501	2.013802767
132701	1.829857469
132801	2.256666183
133101	2.04151845
133201	1.923590899
133501	2.144313812
133601	1.900391459
133701	1.67767024
133901	2.025886536
134201	1.981996059
134401	2.111117363
134801	2.077231407
134901	2.396900177
135101	2.013714552
135301	2.225262642
135401	2.206654787
135901	1.904165745
136401	1.964969516
136701	1.891485453
136801	1.985886097
137001	2.043074369
137301	1.890334606
137501	2.038212299
137601	2.125383854
138401	1.858050227
139001	2.112048626
139201	1.846225262
140101	1.961215973
140201	1.981911302
140401	1.838929772
140801	1.926746726
141201	1.925587296
141301	2.070603609
141401	1.727318168
141601	1.996291041
141701	2.458518028
141801	2.092241764
141901	1.924494028
142201	1.759729862
142301	1.956230044
142501	1.64255929
142901	1.992505193
143401	2.0488801
143501	1.786000133
143901	1.733976603
144301	2.04119873
144401	2.140547514
144601	2.1267519
144701	2.001895189
145401	1.642224789
145801	1.943583369
146001	1.968091369
146201	1.749013186
146401	2.285842419
146701	2.235701561
147001	1.810569763
147101	2.051967621
147201	1.9586308
147801	1.879295349
147901	1.89497757
148001	1.517711043
148101	1.885355473
148601	1.922056437
148901	2.010212183
149001	1.822532535
149201	1.857659698
149801	1.802821875
150001	2.196895599
150401	2.112521172
150701	1.932160616
151101	1.882154346
151201	1.846922874
151401	2.05066967
151701	2.137571812
151801	1.88012886
152001	2.006304741
152201	2.117470741
152801	1.929890275
153001	1.82293129
153101	1.902397633
153201	1.705900788
153701	2.138000488
153901	2.142230511
154101	2.078312397
154301	2.084992886
154401	2.290928602
154501	2.231945276
154601	2.082763672
154701	1.961076021
154901	1.832636595
155001	1.818103671
155401	1.951358438
155601	1.859946728
155801	2.109308481
156101	2.056286097
156201	1.846867681
157001	2.059120655
157401	2.123628616
157501	1.966710329
157701	1.937231183
157801	2.073035479
158001	1.596726298
158101	1.994474649
158201	1.970561028
158401	1.908272862
158501	1.905159712
158601	2.749535084
159501	1.928107142
159701	1.754831314
159901	2.295310259
160101	1.979586124
160201	2.002709389
160301	1.617587447
160401	2.228776455
160601	1.722566128
160801	1.917134047
161201	2.033322334
161401	1.994169474
161501	2.107435942
161601	1.918854237
161701	1.98336339
161901	1.808600426
162001	2.075707674
162101	2.197940588
162201	2.046847582
162301	1.94489038
162501	1.727937222
162601	2.119178295
162801	2.013656139
163101	1.215304971
163201	1.917733312
163401	1.8637923
163701	2.099170685
163801	1.894881845
164101	2.154583693
164201	1.776776314
164301	2.241024017
164501	1.89462471
164701	1.859307528
164801	1.557787657
165201	1.99488771
165301	2.016283274
165601	2.090744257
165701	2.208885431
166201	1.961398482
166301	1.964235306
166901	2.414169788
167101	1.866525888
167201	2.068048716
167401	1.841464639
167501	1.883353949
167601	2.24096179
167901	2.164843798
168401	1.836765051
168601	1.980040789
168801	1.792797327
168901	1.897940278
169301	2.154358149
169701	1.84529233
170001	2.35635066
170701	1.810769916
171801	1.808012366
171901	1.857541919
172001	2.086624622
172101	2.353482485
172201	2.008952379
173201	1.690741897
173501	1.993204236
173601	1.82568264
173701	1.790502071
173801	2.107082844
173901	2.014221668
174001	1.998499751
174101	1.88160789
174201	2.016830206
174301	1.701220989
174401	1.903683305
174701	1.864921451
174901	1.899394751
175001	2.030464649
175501	1.926546097
175701	2.310003757
176001	1.897634268
176101	2.015179396
176201	2.162177801
176301	2.065716267
176501	1.958098173
176701	2.046220303
176801	2.101625443
177201	2.169453382
177301	2.056380749
177401	2.068839312
177501	2.683557749
177801	2.258654594
177901	1.968862176
178001	2.291921139
178201	1.619362712
178301	1.801542044
178501	2.034464598
178701	1.892895937
178801	1.999805927
178901	2.159203291
179001	1.960572481
179201	2.018344879
179401	2.080179453
179501	2.219287157
179901	1.614327788
180101	1.975972295
180301	1.862113476
180901	2.788807869
181101	1.94556272
181201	2.142078161
181401	1.693515182
181601	1.814113975
181701	1.628381968
182001	2.183236837
182201	1.888692021
182301	1.848328114
182401	1.823687196
182601	1.909487009
183701	1.906015396
184101	1.797826171
184501	2.271234035
184601	1.785235047
184701	2.079526663
185001	1.881437421
185201	1.990184546
186001	1.650851965
186101	2.021504164
186201	2.119366646
186501	1.891609073
186601	2.067687511
186901	2.22921896
187101	2.079798698
187501	2.189060688
187601	1.878396034
188301	2.180995226
188501	2.182082653
188701	1.622617602
188901	2.486637115
189001	1.864540815
189101	2.225888729
189501	2.287610769
189601	2.016775608
190001	1.656445026
190101	1.991366148
190301	2.236987114
190501	3.157090425
190601	2.149410009
190801	1.913204551
191001	1.73841083
191101	1.83370018
191401	2.019066572
191701	2.118692875
192001	1.760424495
192101	2.00329423
192501	2.295115471
192801	2.241200924
193301	1.776025534
193501	1.826696873
193701	1.911150336
194001	2.044912815
194101	2.136504173
194201	1.890665889
194301	2.028730869
194401	1.874392271
195001	1.887905598
195501	1.98837173
195601	1.924956203
195801	1.887818575
196201	1.842126966
196401	1.649793029
197101	1.810383201
197701	1.639273405
198001	2.266418695
198201	2.130077124
198601	2.15398407
198801	2.00826931
199201	2.020174503
199301	1.899600983
199401	1.930086732
199501	1.800205708
200301	1.954195261
200501	2.487761736
200701	2.194805861
200801	2.273237705
201001	1.64793551
201101	2.108657837
201601	1.787416577
201701	1.839587331
201801	1.862959623
202501	2.086447954
203001	1.881560445
203401	1.958325863
203701	1.940873742
204001	2.140084028
204101	1.97479248
204901	1.985088706
205101	1.85527575
205401	2.425673723
205501	2.047654152
205701	1.833178639
206201	2.14188242
206701	2.020275831
207101	1.796968102
207401	2.163631201
207601	2.084531546
207901	2.194687366
208201	1.938970685
208601	2.268615007
208701	1.937370658
209001	1.953577518
209201	1.901414514
209301	1.964054704
209401	1.941860557
209501	2.209128857
210501	2.064710617
210801	1.93013835
210901	2.569516897
211101	2.174409866
211201	1.966725945
211601	2.554679155
212301	2.050746679
212501	1.885731339
212801	2.139103651
213101	1.829020858
213201	2.229377508
213501	1.93702817
213801	2.415640831
214101	2.123387337
214401	2.099785805
214601	2.026720047
214701	2.295478344
214801	2.269411564
214901	2.098435163
215001	2.016278505
215801	2.018306494
215901	2.262057304
216001	1.900440812
216101	2.068268538
216601	2.079124689
216701	2.025447845
216801	2.107048512
217001	2.12023592
217201	2.010749817
217301	1.890870452
217401	1.948360443
217501	2.217573166
217601	1.897756696
217701	2.028799772
218001	2.098765612
218201	2.172477245
218401	2.180916309
219001	2.134578466
219101	1.835432291
219301	2.379253387
219401	1.831955552
219501	2.533681631
219601	2.227430582
219701	2.013777018
220101	2.184267521
220601	1.854219198
220701	2.127325296
221301	2.028810501
221501	2.104497671
221801	1.923243046
222101	1.948972702
222201	2.056342125
222301	2.001754999
222601	2.122576475
222701	1.575445294
223001	1.952254891
223701	2.081653833
223901	1.889026761
224001	2.006578684
224601	1.414425015
224801	2.265603781
225001	2.197268486
225401	2.015691519
225701	2.045534372
225901	2.068918228
226401	2.084976912
226501	2.234076262
226801	2.089307785
226901	2.013003588
227201	2.097085476
227301	2.095506907
227601	1.831164718
227901	1.984666348
228001	1.879508853
228201	1.88602519
228701	2.245918512
228801	2.58438611
229101	2.008489609
229201	2.228663445
229301	2.044575214
229601	1.883761883
229801	2.024383307
230001	1.73219943
230101	2.068759441
230301	1.763147473
230701	2.096811295
230801	1.745067596
231201	2.113713741
231501	1.889837146
232001	1.851474762
232201	1.925128818
232401	1.860851288
232601	2.230997562
232901	1.982253671
233201	2.150375366
233401	2.030459166
233701	1.901292086
234301	2.132075548
234401	2.036879063
234801	2.139406919
235201	1.865260601
235301	2.017663956
235601	1.906225085
235901	3.093616486
236101	1.996598721
236601	1.822598934
236901	2.36411643
237601	2.268139601
237701	2.079065561
238701	2.102440834
239001	2.143669367
239201	2.314599991
239601	1.840888977
239901	1.880763173
240501	2.077181101
240801	2.202370405
241401	2.045374632
241601	1.959578514
241701	2.256274939
241801	2.145753622
241901	2.348118544
242401	2.095494747
242601	1.436529517
243001	2.144084215
243501	2.134882689
243701	2.221221685
244001	2.062417269
244101	1.758110762
244201	2.034865379
244301	1.989433527
244601	2.232737303
244701	1.79838419
244801	1.938013196
244901	1.850306511
245101	1.986150861
245401	2.149935722
245601	1.968916535
246501	2.015101194
246601	2.102223158
246701	2.248787165
246801	2.103740454
247001	1.957641721
247101	1.922988057
247501	2.229551315
247601	2.343537331
247801	1.97599268
247901	2.432754755
248001	2.083158016
248201	2.049201012
248701	1.971253514
248801	1.814864039
248901	2.220016718
249501	2.033706665
249801	1.871715188
249901	1.958114862

==> data/transformer/trans_loss_s2fp8.dat <==
Step	Value
301	6.902955532
501	5.895750523
801	5.125971794
901	5.172388554
1201	4.756929874
1701	4.256725311
1901	4.064456463
2101	3.52803421
2401	3.792418003
2701	3.357280493
2901	3.354867458
3601	3.473926306
3801	3.588374138
4001	2.732422352
4101	2.771113873
4201	2.914974213
4601	2.340735674
4901	2.952077866
5101	2.800410509
5301	2.611409903
5401	2.513408661
5601	2.867981434
5701	2.461951494
5901	2.667508602
7001	2.075728416
8101	2.697885513
8201	2.320654631
8301	2.382844448
8701	2.062709332
9001	2.176352739
9101	2.696694374
9501	2.507406473
9801	1.772639275
10101	2.271601915
10501	2.283864021
10601	2.387859821
10701	2.472982168
10801	2.244578362
11401	2.15885663
11601	2.766673326
12601	1.942089796
12901	2.293961525
13201	2.351933002
13301	2.434863091
13501	1.789862156
13901	2.764028311
14001	2.243712664
14201	1.925528646
14701	2.936922789
15901	2.275849342
16001	2.973282576
16101	2.630507231
16601	3.028283596
17001	2.31905818
17401	2.120967388
17501	2.182790518
18101	1.979431868
18401	2.073072195
18501	2.105295181
18601	1.965895176
18701	2.082777977
18801	2.054033756
19301	1.893992782
19401	2.28181839
19801	1.945919394
20001	1.998252153
20101	2.193936586
20501	1.993615746
20701	2.380458593
21001	2.002728939
21501	1.746706009
21901	2.083782673
22001	2.071590424
22201	2.215082884
22301	1.306377888
22401	1.621818066
22701	1.914248109
22901	2.047871113
23501	2.079084873
23601	1.262858033
23701	1.970109582
23801	2.058565617
24101	2.329575539
24201	2.209191084
24501	2.049720764
24701	1.972961783
26001	1.676613927
26201	2.092094421
26401	2.160401106
27401	2.038712978
27501	2.033784389
27701	1.300630093
27801	1.881282926
28001	1.96515286
28101	1.912568212
28501	2.043269873
28701	2.168037891
28801	2.030230522
29201	2.568703651
29501	1.98314631
29601	2.207437038
29701	2.015868664
29801	1.869817019
29901	2.083199978
30001	1.821316242
30201	1.957735777
31001	1.760682583
31201	3.319040537
31301	2.011671782
31401	2.147819519
31601	2.32222414
31901	2.002076387
32501	2.0624547
32801	1.630026937
33001	1.886206627
33101	2.201845646
33401	1.972340465
33501	2.089508533
33801	1.877315879
33901	1.960054517
34001	1.218373418
34101	1.86661911
34201	2.112679243
34401	2.055844307
34501	1.766353726
34701	2.061195612
34801	2.299683094
35001	2.09591341
35601	1.702977896
35701	2.059869766
35901	1.821693063
36001	1.854743719
36201	1.818385005
36401	1.997297049
36601	1.899809361
36701	2.248987436
36801	1.739809155
36901	1.923102379
37101	2.012294054
37501	2.056378365
37901	1.790580273
38001	1.876225948
38201	2.333712101
38301	1.902642012
38401	1.99594903
38501	1.751167059
38601	1.98971951
39701	1.923397899
40001	1.799000144
40101	1.924476862
40201	1.851866961
40401	2.1696105
40501	1.816264629
40601	2.067248583
40901	1.800680876
41101	1.720077157
41501	2.095633745
41801	1.724226832
42401	2.032982349
42501	1.775519848
42601	2.081739664
42901	2.174888372
43101	1.768065929
43301	1.825266242
43401	2.04718709
43801	2.128340721
44001	1.640366316
44301	2.060942173
44401	1.921408892
44601	1.799278259
44701	2.279715538
45201	1.718010426
45501	1.948699355
45601	2.032624006
45701	2.17326498
46001	2.3206563
46501	1.670471311
46601	2.146539211
46701	1.87593627
47101	1.964055061
47201	1.860105872
47301	1.887137175
47701	1.792432189
47801	2.311981201
48101	2.044802189
48201	2.031277657
48301	2.082653999
48601	2.132797718
48701	1.749029636
48801	2.136219025
49301	1.948114276
49601	2.178026915
49901	2.285687208
50001	2.15365386
50301	2.174986362
50401	1.898778439
50601	2.100366116
50901	1.616142869
51201	1.937785983
51301	2.05907011
51401	1.878228188
51701	2.072344303
51801	1.930162311
51901	1.696541548
52001	2.002388
52201	2.258226395
52301	2.071862459
52401	2.238951445
52501	1.719687939
53001	2.219302893
53101	1.853435278
53401	3.148069859
53601	2.073206663
53901	2.05429554
54101	2.349085569
54301	1.862567782
54801	2.123443842
54901	2.040169239
55001	2.005452871
55101	1.948258042
55201	2.013769627
55301	2.203813076
55901	2.063882589
56201	1.941277862
56301	1.540071249
56601	2.054763556
57101	1.972108126
57301	2.055766344
57601	1.821390986
57701	2.21422267
57901	1.657185674
58001	1.848785758
58501	1.797201753
58601	1.949761152
58801	1.985526204
59201	2.26884222
59401	1.705299139
59701	1.621993065
60101	1.805666804
60201	1.996150136
60501	1.99176681
60701	2.101831913
61101	2.119926691
61201	1.246715903
61401	2.337804556
61501	1.852186322
62201	1.982186794
62701	2.078945637
62801	2.286117554
63501	1.810622454
63701	1.946360588
64301	1.579416752
64401	1.931879878
64901	1.997669101
65101	2.139113426
65401	2.031547308
65501	1.531692743
65701	2.02761507
65901	1.828866959
66001	1.849502325
66201	1.587611556
66301	2.002369165
66401	2.010396242
66601	2.19704771
66801	1.99701643
67001	1.745624661
67101	2.134941101
67901	1.52562356
68201	1.712027669
68401	1.756368637
68501	1.755125999
68901	1.966855526
69001	2.293932915
69101	1.796420932
69501	1.923998594
69601	1.909959316
69701	1.699623585
70001	2.09973526
70401	1.835231662
70501	2.593693495
70701	2.031079531
71001	1.996541858
71401	2.023869753
71701	1.947409153
72101	2.079868555
72301	1.738457084
72401	1.838877082
72501	2.006191015
72601	1.908046126
72701	1.895882249
73101	1.925428391
73401	1.927547455
73701	1.855782628
74001	1.868558049
74201	1.87539041
74401	1.841541648
74501	1.954711556
75101	2.014428377
75401	1.934545517
75601	1.662228584
75801	1.817278028
76001	1.863549471
76201	2.625874758
76401	1.797578573
76701	1.876754284
76801	2.312321901
77001	1.41447711
77201	1.412994146
77701	2.141935349
78201	1.894056082
78901	1.810605526
79001	1.999739408
79301	1.971521974
79801	1.59974885
79901	2.329690933
80901	1.930389524
81001	2.102888346
81401	1.856594443
81501	1.920420408
81901	2.117403269
82101	1.788077593
82201	1.920747161
82601	1.760886192
82701	2.045246363
82801	2.08429122
82901	1.821786404
83101	1.851663828
83301	1.84541738
83501	1.74960506
83601	1.889329195
84101	1.864412189
84601	1.716252565
84901	2.072683573
85001	1.913804531
85401	2.076620817
85501	1.632581353
85601	2.176634312
85801	1.792655826
86001	1.743917465
86501	1.80960834
86601	1.858692408
86701	1.949161172
86901	1.920454979
87101	2.081433535
87301	1.888735056
87601	1.616142035
87701	1.861281633
88301	1.950678825
88401	1.735441327
88601	1.959199786
88801	1.841022491
89001	1.841555357
89101	1.809721351
89501	2.189868689
89901	2.008377314
90001	1.85896337
90101	1.907446027
90201	1.826314569
90401	1.764341354
91301	2.228866816
91401	1.716858983
91701	1.651170969
92101	1.963366747
92301	1.803786516
92901	1.942220807
93001	2.2116642
93101	2.053219557
93201	2.049026966
93401	1.632666826
93601	1.835185766
94001	1.972970009
94201	1.569776893
94501	1.956755638
94701	1.712332606
95501	2.052164555
96101	2.048297405
96201	1.985255957
96501	1.918276191
96701	1.799835324
97001	1.906793118
97401	1.942714453
97601	1.54694438
97701	2.078940868
97901	1.951234698
98201	1.864025712
98301	1.969632983
98401	1.919281483
99001	2.00136447
99101	2.140454531
99401	1.771922231
99501	2.14555192
100301	2.3214221
100401	1.827154517
100501	1.879665375
100601	1.722495556
100801	1.819782257
101001	1.954669356
101101	1.638038874
101201	1.675994515
102201	2.137676001
102501	1.773221374
102601	1.787015796
103201	1.967474222
103301	1.864054203
103601	1.810945511
103701	2.24549222
104001	1.694069743
104101	1.795124769
104301	1.704991341
104501	1.198754072
104601	1.780820966
105101	1.8278929
105201	1.913530946
105301	1.920726061
105401	1.894070745
105501	2.012438536
105601	1.885566473
105801	1.918357134
106001	1.728776574
106201	2.247892857
106301	1.886252403
106401	1.967651963
106501	1.668174267
106901	1.797212601
107101	1.84738493
107201	2.033742189
107301	1.848050952
107501	1.692674756
108501	1.770971298
108701	1.806681991
108801	1.859162807
109001	1.895576954
109601	1.803298473
109901	1.625051856
110301	2.022320747
110601	1.799706578
110801	2.084293127
110901	1.643472314
111401	1.718621016
111501	1.616778612
111601	1.875301003
111901	1.808969498
112101	1.997650504
112301	2.033110857
112901	1.723773241
113101	2.033921242
113301	1.746585608
113601	1.804865479
113901	1.767599583
114101	1.770862341
114301	1.859067678
114401	2.210089684
114601	1.950685143
114801	1.904193163
115101	1.851430297
115201	1.940403104
115301	2.072142363
115401	1.976231217
115501	2.00810051
115601	2.114013672
116001	1.983600259
116401	2.023136616
116701	1.744678974
116801	1.975633979
116901	1.875111938
117101	2.265516281
117301	1.886733532
117501	2.016538382
117601	1.822739244
117701	1.911945343
118101	1.859268665
118301	2.04265523
118401	1.896550775
119401	1.957872152
119601	1.834656835
120001	1.908594728
120101	1.740285277
120201	1.682202816
120401	1.764851213
120501	2.0151968
120901	1.892874837
121001	1.856441975
121201	1.465790391
121501	1.616809249
122101	1.988172531
122401	2.151132584
122601	1.466061234
123301	1.891574264
123701	2.320899725
123901	2.03547883
124101	1.925179005
124201	1.681853533
124301	1.840499401
124701	1.718586326
124801	1.991370559
124901	1.870820165
125001	1.73187089
125401	1.772534132
125501	2.246420145
125701	2.081299067
125801	1.573051214
126101	1.724481344
126201	1.972965717
126601	1.925075889
126701	1.536081553
126901	1.756584764
127201	1.808822513
127501	1.843992233
127601	1.679381609
127901	1.693393111
128001	2.002668142
128101	1.713555813
128401	1.767532945
128501	1.812837481
128701	1.705392838
129601	1.965489268
130201	1.882562637
130401	2.054665565
130701	1.969581366
130901	1.991246819
131001	1.778141975
131201	1.709724903
131301	1.811300159
131401	1.947276711
131601	1.764593124
131701	1.782131672
132101	1.739413619
132201	1.858859897
132301	1.866250873
132501	1.870589972
132701	1.741018534
132801	2.222686052
133101	1.704494715
133201	2.001662254
133501	2.324522972
133601	1.792283177
133701	1.722377419
133901	2.095004797
134201	2.040964842
134401	1.44381094
134801	1.773744583
134901	1.729915977
135101	1.755082726
135301	1.974638343
135401	1.413466573
135901	2.008030415
136401	2.012909412
136701	2.337186098
136801	2.074926138
137001	1.818011403
137301	3.078317881
137501	1.912337661
137601	1.920667648
138401	1.764627695
139001	1.84529686
139201	1.784477115
140101	1.835066319
140201	1.984784603
140401	1.91807878
140801	2.038111448
141201	1.927202106
141301	1.843101978
141401	1.940436959
141601	1.916152358
141701	1.950762749
141801	1.890567064
141901	2.031821966
142201	1.788668394
142301	1.836650252
142501	2.097279072
142901	1.733577609
143401	1.768957734
143501	1.739254951
143901	2.098476171
144301	1.902424216
144401	1.903535366
144601	1.875608563
144701	1.887087107
145401	2.820207596
145801	2.056530237
146001	1.677325845
146201	1.621082067
146401	2.104580641
146701	1.727855325
147001	1.907564878
147101	2.051684618
147201	1.745381236
147801	1.652282
147901	1.714982748
148001	1.766863227
148101	1.846480966
148601	1.999865055
148901	2.135383844
149001	1.684767246
149201	1.880450487
149801	1.888964891
150001	1.850934148
150401	1.915953875
150701	1.852679729
151101	2.080462694
151201	1.795195103
151401	1.735158563
151701	1.968908072
151801	2.004904985
152001	1.910883665
152201	1.994894743
152801	1.96594274
153001	1.932674408
153101	1.478226304
153201	2.186549902
153701	2.067573547
153901	1.946750998
154101	1.82011199
154301	1.908461571
154401	1.900474787
154501	1.972061872
154601	1.788360119
154701	1.972514868
154901	2.067003727
155001	1.822661996
155401	1.701584339
155601	1.97810483
155801	1.80318737
156101	2.034591436
156201	1.392712831
157001	1.741052508
157401	1.649020314
157501	1.787793875
157701	1.687579751
157801	1.951564074
158001	2.165351629
158101	1.811693668
158201	1.601338983
158401	1.764462352
158501	1.805295467
158601	1.805165052
159501	1.845042706
159701	1.747530818
159901	1.960212111
160101	1.760596991
160201	1.760884881
160301	1.9884727
160401	2.155107021
160601	1.917560935
160801	1.993233562
161201	1.714259505
161401	2.389347553
161501	2.01816678
161601	1.949286103
161701	1.988899112
161901	1.929525733
162001	1.729260087
162101	1.878527641
162201	2.037582397
162301	1.885636806
162501	1.658364654
162601	1.761223912
162801	1.673891664
163101	1.710753322
163201	1.942830205
163401	1.855017304
163701	1.897088885
163801	1.94677937
164101	1.705447793
164201	1.913284421
164301	1.909594178
164501	1.66698885
164701	1.786111116
164801	2.286805868
165301	1.839256167
165401	1.869156599
165701	1.774308681
165801	2.09093523
166301	1.863614798
166401	1.538494825
167001	1.678343058
167201	1.780527949
167301	1.733512044
167501	1.737401843
167601	1.91548419
167701	1.996552706
168001	1.648578644
168501	1.898727775
168701	2.008742571
168901	1.874783635
169001	1.943481803
169401	2.031474352
169801	1.83454597
170101	1.785712838
170801	1.671443105
171901	2.016376495
172001	2.026062012
172101	1.627744675
172201	1.95117712
172301	1.926675439
173301	1.803092122
173601	1.905335307
173701	1.911051631
173801	2.116009474
173901	1.866241217
174001	1.767668128
174101	2.030751228
174201	1.915511727
174301	1.813113332
174401	1.718789458
174501	1.943907142
174801	1.995513082
175001	1.820182085
175101	1.843022943
175601	2.019278526
175801	1.842218876
176101	2.096164942
176201	1.891200304
176301	1.725313902
176401	1.822422743
176601	1.82349062
176801	1.816323757
176901	1.86209166
177301	1.50449276
177401	2.041017294
177501	1.86976409
177601	1.668464422
177901	1.768464088
178001	1.994102836
178101	1.96126008
178301	2.090306997
178401	1.773101926
178601	1.507607222
178801	1.574898243
178901	1.514947176
179001	1.926891923
179101	1.84075141
179301	1.768510699
179501	1.531664729
179601	1.961935759
180001	1.846707821
180201	1.761172533
180401	2.045763016
181001	1.846859932
181201	1.492888331
181301	2.044872284
181501	1.697112441
181701	2.108717442
181801	1.674444914
182101	2.17014575
182301	1.881368518
182401	2.038305044
182501	1.779070854
182701	1.60881412
183801	1.73932004
184201	1.855932474
184601	1.381522655
184701	1.724689484
184801	1.794513822
185101	1.857947826
185301	1.811118007
186101	1.867170215
186201	1.907630444
186301	1.697109461
186601	1.733917832
186701	2.012989998
187001	2.141151428
187201	1.652975202
187601	2.085546017
187701	1.889166832
188401	1.872234941
188601	2.242705584
188801	1.983157754
189001	1.869987607
189101	1.831558704
189201	1.901261926
189601	1.776560903
189701	1.821230888
190101	2.068247557
190201	2.008580208
190401	1.981114984
190601	1.872681975
190701	1.761124134
190901	2.061561108
191101	1.986206412
191201	1.954327941
191501	1.920153499
191801	1.788015127
192101	1.987540483
192201	1.915663362
192601	1.837518454
192901	1.87522018
193401	1.879576802
193601	1.765256405
193801	1.951341152
194101	1.86067915
194201	1.763730288
194301	1.9828583
194401	1.717921853
194501	1.89016366
195101	1.86919713
195601	1.557270288
195701	1.857684016
195901	1.759337187
196301	1.517055631
196501	2.07008481
197201	1.97244525
197801	1.657616019
198101	1.931585908
198301	1.819064498
198701	2.0852561
198901	2.064548016
199301	2.010488749
199401	1.921343684
199501	1.665803313
199601	1.755360246
200401	1.986350894
200601	1.801820874
200801	2.25714159
200901	1.887271762
201101	1.823982358
201201	1.827683449
201701	1.780287504
201801	1.953859448
201901	1.652024984
202601	2.041688919
203101	1.998402119
203501	1.927134275
203801	1.845212579
204101	2.024514914
204201	2.34664917
205001	1.950593114
205201	1.796453357
205501	1.753758192
205601	1.943190813
205801	1.823232174
206301	1.823215485
206801	1.658393145
207201	1.629338861
207501	1.793364644
207701	1.520798802
208001	1.54722333
208301	1.989515305
208701	1.818799496
208801	2.114655733
209101	1.592461586
209301	1.892372966
209401	1.810156107
209501	1.922328472
209601	1.605324984
210601	1.953754902
210901	1.691965103
211001	1.662064672
211201	1.939386845
211301	2.062540293
211701	1.732636809
212401	1.835788846
212601	1.567013144
212901	1.819533587
213201	1.075913429
213301	1.936992288
213601	1.680323958
213901	1.6079638
214201	1.8063519
214501	1.88463223
214701	1.793798208
214801	1.853109717
214901	1.808923125
215001	1.910348535
215101	1.934303045
215901	1.754818439
216001	1.69901979
216101	1.659996867
216201	1.924028277
216701	1.951991439
216801	1.660899162
216901	2.086295366
217101	1.602874875
217301	2.321697235
217401	1.803709149
217501	1.7417804
217601	1.63152504
217701	2.045327187
217801	2.044495106
218101	1.676428199
218301	1.979498506
218501	1.99089396
219101	2.036909103
219201	1.991470218
219401	2.257817984
219501	1.691596866
219601	1.899362326
219701	1.815030217
219801	2.138214588
220201	1.848455191
220701	1.826463699
220801	2.483689308
221401	2.057160616
221601	2.077237129
221901	1.872914314
222201	2.044372082
222301	1.644392729
222401	1.934115767
222501	1.560350418
222701	1.915244699
222801	2.083088875
223101	1.800127983
223801	2.083312035
224001	1.924441814
224101	1.680448294
224701	2.109022856
224901	1.817411661
225101	1.79353714
225501	1.699515104
225801	1.838423133
226001	1.864575386
226501	2.218194485
226601	2.011669636
226901	1.936456919
227001	1.755091906
227301	1.890622258
227401	1.881184578
227701	1.751418591
228001	2.102431059
228101	1.838456392
228301	1.476420879
228801	1.610502243
228901	1.997563243
229201	1.839744925
229301	1.820766926
229401	1.360488892
229701	1.594203353
229901	1.5474298
230101	1.762532473
230201	2.100468397
230401	1.70078516
230801	1.19763267
230901	1.981770873
231301	1.772274971
231601	1.784949899
232101	2.019175291
232301	1.68139565
232501	1.749196291
232701	1.983816028
233001	1.616171956
233301	1.656237125
233501	1.829776049
233801	1.953743696
234401	1.780347586
234501	1.87211442
234901	1.857786059
235301	1.589396596
235401	1.625392795
235701	1.626055241
236001	1.953276277
236201	1.778188586
236701	2.048318863
237001	1.860577226
237701	1.933746338
237801	2.24328351
238801	1.900887728
239101	2.067034721
239301	1.791258693
239701	1.985075116
240001	1.944068313
240601	1.977774501
240901	1.997206688
241501	1.759448528
241701	1.714383006
241801	1.907936573
241901	1.89106524
242001	2.31231904
242501	1.890401363
242701	2.077445984
243101	1.902171373
243601	1.685229301
243801	2.150187254
244101	1.819151044
244201	1.691549182
244301	2.145619154
244401	1.779474616
244701	1.737576365
244801	1.916092277
244901	2.036033392
245001	1.648669839
245201	2.170625687
245501	1.825751185
245701	2.162065744
246601	1.864421129
246701	1.936437488
246801	1.826710463
246901	1.865010858
247101	1.630436778
247201	1.95525372
247601	1.618373275
247701	1.766000271
247901	1.874986768
248001	1.803694129
248101	1.8744452
248301	1.989186525
248801	1.753918648
248901	1.896449327
249001	1.904684782
249601	1.896703601
249901	1.919670582
